The Antiferromagnetic Character of the Quantum Phase Transition in the Hubbard Model on the Honeycomb Lattice

We provide a unified, comprehensive treatment of all operators that contribute to the anti-ferromagnetic, ferromagnetic, and charge-density-wave structure factors and order parameters of the hexagonal Hubbard Model. We use the Hybrid Monte Carlo algorithm to perform a systematic, carefully controlled analysis in the temporal Trotter error and of the thermodynamic limit. We expect our findings to improve the consistency of Monte Carlo determinations of critical exponents. We perform a data collapse analysis and determine the critical exponent $\beta=0.898(37)$ for the semimetal-Mott insulator transition in the hexagonal Hubbard Model. Our methods are applicable to a wide range of lattice theories of strongly correlated electrons.

==> data/cdw_all_betas.csv <==
3 1 0.398626513196198 0.00375137761293678
4 1 0.402593698287368 0.0069103642322768
6 1 0.413536403534335 0.00416713154064507
8 1 0.414813381307145 0.00369916810607172
10 1 0.411788723908862 0.00233446393847453
12 1 0.409803161378084 0.00388300010515437
3 2 0.339753929871175 0.00834093098130008
4 2 0.316491009499548 0.0157399960709659
6 2 0.319531066719448 0.00919690675143535
8 2 0.345172493351138 0.00857561017072146
10 2 0.340914514093257 0.00528936376607995
12 2 0.331832900535752 0.0083952647081759
3 2.5 0.276130300611229 0.0112469666659626
4 2.5 0.279072511077852 0.0202050401658661
6 2.5 0.295677104944143 0.0135522208504966
8 2.5 0.296650990648847 0.0117509127197577
10 2.5 0.277332589025842 0.00846933588508208
12 2.5 0.31120904993828 0.0111300992414861
3 3 0.242384741035108 0.0106432520147153
4 3 0.25865459484313 0.026935879615838
6 3 0.226164543830701 0.0182645045618574
8 3 0.258512518350713 0.0155553328451005
10 3 0.244704525527957 0.0121692770949242
12 3 0.22186747472487 0.0185488146119286
3 3.5 0.212753619154387 0.0136123474238392
4 3.5 0.23079768370647 0.0157063655217501
6 3.5 0.168200916534534 0.0265982016532135
8 3.5 0.175699108389062 0.016091907760772
10 3.5 0.134004283967443 0.0194920424511777
12 3.5 0.237444055281263 0.0266013237627592
8 3.55 0.152467654584764 0.0175401546025713
10 3.55 0.157468959346705 0.0235815841335997
12 3.55 -0.0775643480220183 0.172872760672071
8 3.6 0.183703482345906 0.0227647701282022
10 3.6 0.187397852350667 0.0188828806626892
12 3.6 0.162547388598544 0.0206774373511404
8 3.65 0.158433998941187 0.0191743663907135
10 3.65 0.148434692476035 0.023838970817338
12 3.65 0.0829314871624184 0.162703079494872
8 3.7 0.149920903290553 0.0215713022384817
10 3.7 0.120392356332418 0.0244739315359081
12 3.7 0.118661751970805 0.0268855676015377
8 3.75 0.235796964383434 0.106007854834818
10 3.75 0.112297502536197 0.148332917328902
12 3.75 0.111896537922653 0.148005001631693
8 3.8 0.10646704935754 0.0271915770796604
10 3.8 0.145472756423985 0.0234690557442938
12 3.8 0.116882220438896 0.0259474881413848
8 3.85 0.10032542013174 0.175914167893178
10 3.85 0.317048733286417 0.148276607792976
12 3.85 0.365486205160796 0.156685403008875
8 3.9 0.134284761872163 0.0262453195727896
10 3.9 0.0747441550108217 0.0313703157241353
12 3.9 0.129685824090732 0.0318303722452754
8 3.95 0.177261067998725 0.120744507337376
10 3.95 0.128230798868759 0.193287142417083
12 3.95 0.309971114345257 0.217850266316594
3 4 0.156625822984455 0.0158734383716126
4 4 0.181376864421871 0.0409468303697582
6 4 0.0535283288551713 0.0348403979770698
8 4 0.110764271422528 0.0456263917301206
10 4 0.101835389126683 0.0367915596531738
12 4 0.112072789043128 0.0636384947409267
3 4.5 0.112176715823684 0.0183501268077314
4 4.5 0.0185360011472462 0.0618598836665598
6 4.5 -0.0975377412403026 0.0495914993544694
8 4.5 0.0254817169328247 0.0908775527810352
10 4.5 0.0559192028545297 0.0774654811966387
3 5 0.0306909336026566 0.0182113666483883
4 5 -0.00700355854833639 0.0579709403021211
6 5 -0.153022864958458 0.0508728011233338
8 5 -0.60507975217031 0.262988995601453
3 5.5 0.00168343275756339 0.0209400498969619
6 5.5 -0.25525785748164 0.0644800861771369


==> data/cdw_b_10.csv <==
1 0.411788723908862 0.00233446393847453 -1.48761058409071 0.196675876708767
1 0.411788723908862 0.00233446393847452 -1.48761058409071 0.196675876708767
2.5 0.277332589025842 0.00846933588508208 -1.98509242084795 0.660624307015422
2.5 0.277332589025842 0.00846933588527794 -1.98509242084795 0.660624307035001
2 0.340914514093257 0.00528936376607995 -3.60992530050156 0.446598462114158
2 0.340914513737719 0.00528936376608217 -3.6099252682077 0.446598462108459
3.55 0.157468959346705 0.0235815841335997 -2.1411381774529 1.69355838629403
3.55 0.157468955568471 0.0235815841347843 -2.14113789522334 1.6935583863452
3.5 0.134004283967443 0.0194920424511777 -0.00180921540435215 1.40746931101823
3.5 0.134004283967443 0.0194920411777909 -0.00180921540435477 1.40746915609272
3.65 0.148434692476035 0.023838970817338 -3.45286785759399 1.76051137363257
3.65 0.148434692029167 0.0238389708167676 -3.45286782338382 1.76051137360756
3.6 0.187397852350667 0.0188828806626892 -5.09076894703012 1.37565832368529
3.6 0.187397852283261 0.0188828806630977 -5.09076894037355 1.37565832367565
3.75 0.112297502536197 0.148332917328902 6.66604625333343 26.062798981984
3.7 0.120392356332418 0.0244739315359081 -0.280604684362113 1.66272456127309
3.7 0.120392355948887 0.0244739315322908 -0.280604657455432 1.66272456111027
3.85 0.317048733286417 0.148276607792976 -40.9134998255316 26.434695735343
3.8 0.145472756423985 0.0234690557442938 -3.31736179078268 1.68322304861741
3.8 0.145472755985741 0.0234690557437586 -3.31736175566534 1.68322304856311
3.95 0.128230798868759 0.193287142417083 -3.75772860772421 32.9466951787393
3.9 0.0747441550108217 0.0313703157241353 -0.173967855779604 2.16640544162969
3.9 0.0747441192920821 0.0313703157258691 -0.173965305987286 2.16640544181432
3 0.244704525527957 0.0121692770949242 -3.80009495284871 0.946542518260912
3 0.244704524514564 0.0121692770948707 -3.80009486957388 0.946542518258957
4.5 0.0559192028545297 0.0774654811966387 -5.32040787988727 5.24479655205522
4.5 0.0559192107342594 0.0774654811966448 -5.32040842876399 5.24479655204359
4 0.101835389126683 0.0367915596531738 -2.96274484909571 2.66766319298586
4 0.101835390002209 0.0367915596539083 -2.96274491547961 2.66766319304425


==> data/cdw_b_12.csv <==
1 0.409803161378084 0.00388300010515437 -1.57136788268268 0.600306051013343
1 0.40980316050813 0.00388300010686782 -1.5713677390394 0.600306051239933
2.5 0.31120904993828 0.0111300992414861 -6.21522463126299 1.68569787267786
2.5 0.311209049617955 0.0111300992416996 -6.21522458468559 1.68569787270713
2 0.331832900535752 0.0083952647081759 -3.32329114194306 1.30342932848241
2 0.33183290153776 0.00839526470817078 -3.32329131045458 1.30342932851331
3.55 -0.0775643480220183 0.172872760672071 44.9331955803782 34.2648459961411
3.5 0.237444055281263 0.0266013237627592 -9.33381758883035 3.23577910502064
3.5 0.237444055793202 0.0266013237626289 -9.33381765429892 3.23577910493588
3.65 0.0829314871624184 0.162703079494872 8.21606707858614 32.7262197684673
3.6 0.162547388598544 0.0206774373511404 -3.42471561971013 1.78772938725365
3.6 0.162547391201209 0.020677437350651 -3.42471585335211 1.78772938719658
3.75 0.111896537922653 0.148005001631693 2.53268073993795 30.4696816602608
3.7 0.118661751970805 0.0268855676015377 -1.78999872980977 2.24628529918996
3.7 0.118661751952994 0.0268855676018037 -1.78999872723423 2.24628529918815
3.85 0.365486205160796 0.156685403008875 -61.5064910838582 32.8171387822369
3.8 0.116882220438896 0.0259474881413848 -2.81905993812602 2.18122144504508
3.8 0.11688222212304 0.0259474881412475 -2.81906009147588 2.18122144507334
3.95 0.309971114345257 0.217850266316594 -60.1628129185181 44.962108837665
3.9 0.129685824090732 0.0318303722452754 -5.62907249893317 2.67828047833252
3.9 0.129685825103065 0.0318303722450424 -5.62907258698603 2.67828047831692
3 0.22186747472487 0.0185488146119286 -1.60201425788963 2.60951366498956
3 0.221867474950115 0.0185488146143774 -1.60201429134607 2.60951366544761
4 0.112072789043128 0.0636384947409267 -9.78533718214002 7.20053509104314
4 0.112072789226859 0.0636384947404924 -9.78533719757847 7.20053509090076


==> data/cdw_b_3.csv <==
1 0.398626513196198 0.00375137761293678 -0.477265345891193 0.0825324832707265
1 0.398626513686731 0.00375137761323457 -0.47726535716356 0.0825324832753313
2.5 0.276130300611229 0.0112469666659626 -0.217269664068802 0.241262939775019
2.5 0.276130300611229 0.0112469666669412 -0.217269664068802 0.241262939802444
2 0.339753929871175 0.00834093098130008 -0.8776182967444 0.178559026548454
2 0.339753929871175 0.00834093098173836 -0.8776182967444 0.178559026564652
3.5 0.212753619154387 0.0136123474238392 -0.680430745929589 0.310703148054304
3.5 0.212753620722154 0.0136123474243336 -0.680430783115997 0.310703148071834
3 0.242384741035108 0.0106432520147153 -0.389312080884223 0.243845764798294
3 0.242384740742327 0.0106432520131767 -0.389312100452608 0.24384576476
4.5 0.112176715823684 0.0183501268077314 -0.109112798144455 0.408717910886787
4.5 0.112176714833197 0.0183501268145157 -0.109112774964755 0.408717911064258
4 0.156625822984455 0.0158734383716126 -0.319588997224154 0.356940355490166
4 0.15662582373297 0.0158734383707372 -0.319589014796993 0.356940355458251
5.5 0.00168343275756339 0.0209400498969619 0.392304944084272 0.488443479595221
5.5 0.0016834330509515 0.0209400498965391 0.392304909055289 0.488443479583292
5 0.0306909336026566 0.0182113666483883 0.543726369777058 0.407309185304703
5 0.0306909333351513 0.0182113666491762 0.543726378813652 0.40730918532842


==> data/cdw_b_4.csv <==
1 0.402593698287368 0.0069103642322768 -0.459827092601433 0.289126553465928
1 0.402593698287368 0.00691036423415637 -0.459827092601432 0.289126553547979
2.5 0.279072511077852 0.0202050401658661 -0.352652421524606 0.879483871072687
2.5 0.279072511131733 0.0202050401573243 -0.352652423830115 0.879483870582939
2 0.316491009499548 0.0157399960709659 -0.465626484811132 0.636967820498135
2 0.316491018449909 0.0157399960601687 -0.465626861688291 0.636967820157622
3.5 0.23079768370647 0.0157063655217501 -2.11315652865053 0.692967511186562
3.5 0.230797682894672 0.0157063655214147 -2.1131564882574 0.692967511156787
3 0.25865459484313 0.026935879615838 -0.955399680480703 1.09025406108229
3 0.25865459484313 0.0269358796134667 -0.955399680480703 1.09025406094873
4.5 0.0185360011472462 0.0618598836665598 0.673519727690189 2.46870879654007
4.5 0.0185360019484953 0.0618598836658485 0.673519691738926 2.46870879650421
4 0.181376864421871 0.0409468303697582 -2.35173372851007 1.67813372198648
4 0.181376864421871 0.0409468303697581 -2.35173372851007 1.67813372198647
5 -0.00700355854833639 0.0579709403021211 1.27621733299311 2.32183180794852
5 -0.00700356313689809 0.0579709403059507 1.27621751257092 2.32183180812547


==> data/cdw_b_6.csv <==
1 0.413536403534335 0.00416713154064507 -1.12490690631932 0.235566987393566
1 0.413536403488742 0.0041671315411631 -1.12490690355407 0.23556698741422
2.5 0.295677104944143 0.0135522208504966 -2.0248922182358 0.685555124164199
2.5 0.295677102806364 0.0135522208490598 -2.02489210299244 0.685555124101
2 0.319531066719448 0.00919690675143535 -0.794985929085525 0.425936266863937
2 0.319531068415193 0.00919690675113276 -0.794986011365563 0.425936266833949
3.5 0.168200916534534 0.0265982016532135 -1.04823750382735 1.21997386911849
3.5 0.168200917942254 0.0265982016543198 -1.04823757311494 1.219973869177
3 0.226164543830701 0.0182645045618574 -0.513693261998866 0.853415071868787
3 0.226164543830701 0.0182645045636654 -0.513693261998866 0.853415071933935
4.5 -0.0975377412403026 0.0495914993544694 4.93264826163787 2.16031143795563
4.5 -0.0975377425386988 0.0495914993553032 4.93264831565713 2.1603114379476
4 0.0535283288551713 0.0348403979770698 1.93035788811957 1.56454616696219
4 0.0535283289597136 0.034840397976372 1.93035787707948 1.56454616692965
5.5 -0.25525785748164 0.0644800861771369 3.52931618595046 2.57839822560109
5.5 -0.255257856602217 0.0644800861779363 3.52931615021719 2.5783982256276
5 -0.153022864958458 0.0508728011233338 3.29921128108153 2.01437326535856
5 -0.153022863410991 0.0508728011226682 3.29921121640662 2.01437326534758


==> data/cdw_b_8.csv <==
1 0.414813381307145 0.00369916810607172 -1.44901291492082 0.3987785819547
1 0.41481338132512 0.00369916810651597 -1.44901291700219 0.398778582043665
2.5 0.296650990648847 0.0117509127197577 -3.16584850127952 1.13563807429143
2.5 0.296650990648847 0.0117509127200729 -3.16584850127952 1.13563807433864
2 0.345172493351138 0.00857561017072146 -3.43988918146476 0.887189960567672
2 0.345172492625801 0.00857561017112348 -3.43988910087523 0.887189960579539
3.55 0.152467654584764 0.0175401546025713 -0.894253672080257 1.0807498028158
3.55 0.152467648815685 0.017540154603305 -0.894253297872764 1.08074980285264
3.5 0.175699108389062 0.016091907760772 -1.92282108488581 0.976924737620539
3.5 0.175699108425762 0.0160919077598798 -1.92282108664678 0.976924737534397
3.65 0.158433998941187 0.0191743663907135 -2.49825189989389 1.17517141835856
3.65 0.158433998941187 0.0191743663908919 -2.49825189989389 1.17517141836756
3.6 0.183703482345906 0.0227647701282022 -4.32899071913295 1.41658164720922
3.6 0.183703481728427 0.0227647701283653 -4.32899067845035 1.41658164719895
3.75 0.235796964383434 0.106007854834818 -12.052086320843 15.3303219230142
3.7 0.149920903290553 0.0215713022384817 -2.1321241313686 1.29043369976071
3.7 0.14992090446052 0.0215713022388443 -2.13212420550865 1.29043369977957
3.85 0.10032542013174 0.175914167893178 2.01291737041315 23.6795393619499
3.8 0.10646704935754 0.0271915770796604 -1.44765096274751 1.6113404558509
3.8 0.106467048699604 0.0271915770801013 -1.44765091779787 1.61134045590528
3.95 0.177261067998725 0.120744507337376 -13.6528345956196 17.565869787109
3.9 0.134284761872163 0.0262453195727896 -1.63181598296877 1.54032210452176
3.9 0.13428476270563 0.0262453195728651 -1.63181603400922 1.54032210446324
3 0.258512518350713 0.0155553328451005 -4.22886191870479 1.5048477656706
3 0.258512518354893 0.0155553328459355 -4.22886191886225 1.50484776573832
4.5 0.0254817169328247 0.0908775527810352 -6.72414635717614 6.94313703811721
4.5 0.0254817203623139 0.0908775527800904 -6.72414660442703 6.94313703780607
4 0.110764271422528 0.0456263917301206 -2.30091378922244 3.65282814629597
4 0.11076427079718 0.0456263917315308 -2.3009137401938 3.65282814641194
5 -0.60507975217031 0.262988995601453 31.6638636713365 18.1005712309951


==> data/gap_all_betas.txt <==
3 1 0.183939166188384 0.00586313524879106
4 1 0.112638000752864 0.00573980869962035
6 1 0.055697310593791 0.00537034132608425
8 1 0.0308876677133526 0.00347945201976675
10 1 0.0185303353244258 0.00260369373745086
12 1 0.0149265538554474 0.00359398655712209
3 2 0.387872747828576 0.00554060258188206
4 2 0.236081825246027 0.00567351589166654
6 2 0.123422160642534 0.00809630974272933
8 2 0.0733710651287 0.00386660056151709
10 2 0.0429605168553664 0.00313728528228223
12 2 0.0184931057213793 0.00964287472788772
3 2.5 0.509144273364531 0.00708311576554947
4 2.5 0.337469862309583 0.00574622303688348
6 2.5 0.156405353425901 0.00730735198942463
8 2.5 0.0985933913132513 0.00440036260144264
10 2.5 0.0599602169496269 0.004057563011188
12 2.5 0.0416425066827147 0.0059421196253188
3 3 0.663664703904658 0.0060418507717902
4 3 0.446691949261315 0.00823436914887326
6 3 0.246802946894989 0.00793139970548683
8 3 0.150963297280825 0.00500248527758477
10 3 0.105754725159823 0.00527004905777991
12 3 0.081230117145117 0.00618441439453986
3 3.5 0.830395266931672 0.00742416664166566
4 3.5 0.569074897364761 0.00734808543039362
6 3.5 0.365964766076933 0.00788132192349986
8 3.5 0.239324969483034 0.00567400171285616
10 3.5 0.193327371210998 0.00550170919674722
12 3.5 0.139623276123121 0.0120629152513578
8 3.55 0.257436216623163 0.00668136174312433
10 3.55 0.20683071868419 0.00678956453674349
12 3.55 0.0994125219624497 0.0527172258600947
8 3.6 0.262211551411719 0.00632115117524945
10 3.6 0.2060466867161 0.00637779956499668
12 3.6 0.171677610894853 0.00650383390152307
8 3.65 0.272926164153933 0.00673368226495861
10 3.65 0.209969098791085 0.00866169967415093
12 3.65 0.145607632251169 0.0337258118104031
8 3.7 0.299803866147534 0.00540832236622278
10 3.7 0.226547696894651 0.00776812749646325
12 3.7 0.207732643662633 0.00927304470434484
8 3.75 0.299991675508548 0.0114624544535096
10 3.75 0.259107693621713 0.00839082349649397
12 3.75 0.220306238459215 0.0142388923501627
8 3.8 0.33557421574568 0.00706644339182655
10 3.8 0.277280372375678 0.006964344296286
12 3.8 0.235228826297774 0.0081193940769126
8 3.85 0.32927760368333 0.0141778186199884
10 3.85 0.273984301836199 0.0144784306419781
12 3.85 0.243885876764078 0.0238157893909201
8 3.9 0.347788807091037 0.00715403821811181
10 3.9 0.30395124233477 0.00854949622986384
12 3.9 0.251437287667606 0.00932481278188717
8 3.95 0.388441549623719 0.0111771316901976
10 3.95 0.335310820580918 0.0152554905855794
12 3.95 0.302869198348735 0.0143771325968326
3 4 1.03076548279752 0.0118339299098895
4 4 0.761370604338679 0.00899124397118642
6 4 0.516823242912171 0.00919317196063041
8 4 0.399927880976472 0.0106984641379168
10 4 0.358978081450228 0.00833698552122017
12 4 0.360494044432011 0.0341419095261902
3 4.5 1.30280155711226 0.0128209636338612
4 4.5 1.02909895016262 0.0102571756955918
6 4.5 0.768433759474912 0.0110949675203304
8 4.5 0.628288300051716 0.0328683766508655
10 4.5 0.689215879764465 0.0265781583133426
3 5 1.62571018059223 0.010746094830496
4 5 1.2950772068482 0.013560344943907
6 5 1.02501078472921 0.0173055545463695
8 5 0.995759951632129 0.200241872506154
3 5.5 1.96786819136751 0.00940681984249407
6 5.5 1.53448683335338 0.0182987693275248


==> data/m_af_all_betas.csv <==
3 1 3.83044694793982e-06 1.19162700651762e-05
4 1 -8.11593458619637e-06 1.3666573217935e-05
6 1 -2.25191126693339e-05 1.15258107816481e-05
8 1 -1.00996915499042e-05 7.16190883230947e-06
10 1 5.64223552807728e-06 5.52558089763545e-06
12 1 -1.87772337252985e-06 6.04637079627739e-06
3 2 5.36947940458655e-05 5.93846022289408e-05
4 2 -0.000143459036067055 8.77242641569804e-05
6 2 6.33309604650459e-05 7.10879882211515e-05
8 2 1.05849000713011e-05 5.09447170814329e-05
10 2 -2.51776072839442e-05 3.86348512508053e-05
12 2 4.05804969996266e-06 4.45475626552965e-05
3 2.5 6.08712594006485e-05 9.85793309615365e-05
4 2.5 0.000225164171469357 0.000157616319394812
6 2.5 -0.000221478595555757 0.000121413081314383
8 2.5 -5.12256694649764e-05 0.000100490370576637
10 2.5 8.9178561361885e-05 8.32560510564892e-05
12 2.5 3.64265878988277e-06 8.09030275673244e-05
3 3 6.10351990791127e-05 0.000116074053316332
4 3 0.000591406630530271 0.000213383483998983
6 3 0.000139819767906041 0.000216579445088873
8 3 0.000153061725879977 0.000164153409662187
10 3 0.000125575161344619 0.000168359682697455
12 3 -0.000179958393034229 0.000192822280231019
3 3.5 -0.000206615208957044 0.000152279627021108
4 3.5 2.76831036393786e-05 0.00013100375033547
6 3.5 -0.000282573967187325 0.000330788596993335
8 3.5 0.000272458055901779 0.000231704270855211
10 3.5 -0.000145949589916688 0.000303944596021674
12 3.5 2.17075499688683e-05 0.000423650600775808
8 3.55 0.000664876143763805 0.000273768501424404
10 3.55 -7.10583728342554e-05 0.000339048694544566
12 3.55 0.000301467099056258 0.000738959583058744
8 3.6 -6.56335744915262e-05 0.000359425426168601
10 3.6 0.000305123005945585 0.000341804684121956
12 3.6 -0.000583600914402576 0.00034612831904874
8 3.65 -0.000214301313887512 0.000297018262815816
10 3.65 0.000289772573369962 0.000381293738218472
12 3.65 0.00071358966456458 0.00088183767464658
8 3.7 -0.000788423632205943 0.000386415977776093
10 3.7 -0.000212111275763319 0.000405487417575614
12 3.7 0.000166877811190675 0.000432858363540959
8 3.75 -0.000296318656548733 0.000747166514066585
10 3.75 0.0018146986279203 0.000927725310193586
12 3.75 -0.00026291038034145 0.00090989223485787
8 3.8 -0.00032411475617018 0.000498757898181254
10 3.8 1.34090599522755e-05 0.000444091071321526
12 3.8 -0.00088296282809875 0.000505747277201681
8 3.85 0.000455478813043486 0.000876395890175111
10 3.85 0.00178651404670158 0.00110820980912659
12 3.85 0.000573201515784883 0.00131024295523164
8 3.9 0.000937683793707215 0.000529137227731799
10 3.9 0.00026161633212766 0.000583044980504931
12 3.9 0.00057233623570409 0.000622329099167384
8 3.95 -0.000543835306113683 0.000845204868615369
10 3.95 -5.73827359202231e-05 0.00123858883610698
12 3.95 -0.00052199545299101 0.00162697285769643
3 4 9.84448353099738e-05 0.000198670000032647
4 4 -0.000168164432875512 0.00040375375559976
6 4 0.00139150392241153 0.000518521759182245
8 4 -0.000347324111981682 0.000751610477194642
10 4 0.000834972442072125 0.000696212918748319
12 4 0.000302070988244931 0.00117550278929056
3 4.5 -8.6302429474331e-05 0.000214851675621391
4 4.5 0.000724969359237986 0.000537861173517116
6 4.5 0.000152540247433496 0.000799972844570044
8 4.5 -0.00249708072345817 0.00169132432945253
10 4.5 -0.00162215658412706 0.00192157828353867
3 5 7.67247119306436e-05 0.000222948349961674
4 5 -0.000645207010534724 0.000615031578034299
6 5 0.000330397312325455 0.000939649977015217
8 5 0.00295654006160902 0.00429097059910466
3 5.5 -0.000394566558073698 0.000231771491345696
6 5.5 -0.000229238680474378 0.00104519954518755


==> data/m_af_b_10.csv <==
1 5.64223552807728e-06 5.52558089763545e-06 NA NA
1 5.64223552807728e-06 5.52558089763545e-06 NA NA
2.5 8.9178561361885e-05 8.32560510564892e-05 NA NA
2.5 8.9178561361885e-05 8.32560510564892e-05 NA NA
2 -2.51776072839442e-05 3.86348512508053e-05 NA NA
2 -2.51776072839435e-05 3.86348512508043e-05 NA NA
3.55 -7.10583728342554e-05 0.000339048694544566 NA NA
3.55 -7.1058372834258e-05 0.000339048694544578 NA NA
3.5 -0.000145949589916688 0.000303944596021674 NA NA
3.5 -0.000145949577073826 0.00030394459601636 NA NA
3.65 0.000289772573369962 0.000381293738218472 NA NA
3.65 0.000289772575178377 0.000381293738218426 NA NA
3.6 0.000305123005945585 0.000341804684121956 NA NA
3.6 0.000305123005945583 0.000341804684121954 NA NA
3.75 0.0018146986279203 0.000927725310193586 NA NA
3.7 -0.000212111275763319 0.000405487417575614 NA NA
3.7 -0.000212111235277276 0.00040548741757603 NA NA
3.85 0.00178651404670158 0.00110820980912659 NA NA
3.8 1.34090599522755e-05 0.000444091071321526 NA NA
3.8 1.34090599522752e-05 0.000444091071321526 NA NA
3.95 -5.73827359202231e-05 0.00123858883610698 NA NA
3.9 0.00026161633212766 0.000583044980504931 NA NA
3.9 0.000261616369794331 0.000583044980494213 NA NA
3 0.000125575161344619 0.000168359682697455 NA NA
3 0.000125575164115472 0.000168359682696984 NA NA
4.5 -0.00162215658412706 0.00192157828353867 NA NA
4.5 -0.00162215658412706 0.00192157828353866 NA NA
4 0.000834972442072125 0.000696212918748319 NA NA
4 0.000834972454404059 0.000696212918745032 NA NA


==> data/m_af_b_12.csv <==
1 -1.87772337252985e-06 6.04637079627739e-06 NA NA
1 -1.87772337252985e-06 6.04637079627739e-06 NA NA
2.5 3.64265878988277e-06 8.09030275673244e-05 NA NA
2.5 3.64265878988017e-06 8.09030275673244e-05 NA NA
2 4.05804969996266e-06 4.45475626552965e-05 NA NA
2 4.05804725610304e-06 4.45475626552965e-05 NA NA
3.55 0.000301467099056258 0.000738959583058744 NA NA
3.5 2.17075499688683e-05 0.000423650600775808 NA NA
3.5 2.17075499688579e-05 0.000423650600775605 NA NA
3.65 0.00071358966456458 0.00088183767464658 NA NA
3.6 -0.000583600914402576 0.00034612831904874 NA NA
3.6 -0.000583600914402576 0.00034612831904874 NA NA
3.75 -0.00026291038034145 0.00090989223485787 NA NA
3.7 0.000166877811190675 0.000432858363540959 NA NA
3.7 0.000166877811190675 0.000432858363540959 NA NA
3.85 0.000573201515784883 0.00131024295523164 NA NA
3.8 -0.00088296282809875 0.000505747277201681 NA NA
3.8 -0.000882962828098751 0.000505747277201682 NA NA
3.95 -0.00052199545299101 0.00162697285769643 NA NA
3.9 0.00057233623570409 0.000622329099167384 NA NA
3.9 0.000572336156062282 0.000622329099166745 NA NA
3 -0.000179958393034229 0.000192822280231019 NA NA
3 -0.000179958394524976 0.000192822280229307 NA NA
4 0.000302070988244931 0.00117550278929056 NA NA
4 0.000302070986327965 0.00117550278929019 NA NA


==> data/m_af_b_3.csv <==
1 3.83044694793982e-06 1.19162700651762e-05 NA NA
1 3.83044771844497e-06 1.19162700651762e-05 NA NA
2.5 6.08712594006485e-05 9.85793309615365e-05 NA NA
2.5 6.0871259400649e-05 9.85793309615372e-05 NA NA
2 5.36947940458655e-05 5.93846022289408e-05 NA NA
2 5.36947940458655e-05 5.93846022289408e-05 NA NA
3.5 -0.000206615208957044 0.000152279627021108 NA NA
3.5 -0.000206615208957044 0.000152279627021108 NA NA
3 6.10351990791127e-05 0.000116074053316332 NA NA
3 6.10351990791118e-05 0.000116074053316331 NA NA
4.5 -8.6302429474331e-05 0.000214851675621391 NA NA
4.5 -8.63024294743301e-05 0.000214851675621389 NA NA
4 9.84448353099738e-05 0.000198670000032647 NA NA
4 9.84448383861442e-05 0.000198670000033732 NA NA
5.5 -0.000394566558073698 0.000231771491345696 NA NA
5.5 -0.000394566561314894 0.000231771491342918 NA NA
5 7.67247119306436e-05 0.000222948349961674 NA NA
5 7.6724711930644e-05 0.000222948349961676 NA NA


==> data/m_af_b_4.csv <==
1 -8.11593458619637e-06 1.3666573217935e-05 NA NA
1 -8.11593523917576e-06 1.3666573217935e-05 NA NA
2.5 0.000225164171469357 0.000157616319394812 NA NA
2.5 0.000225164175306642 0.000157616319396102 NA NA
2 -0.000143459036067055 8.77242641569804e-05 NA NA
2 -0.000143459039684797 8.77242641574768e-05 NA NA
3.5 2.76831036393786e-05 0.00013100375033547 NA NA
3.5 2.76831089478775e-05 0.000131003750335043 NA NA
3 0.000591406630530271 0.000213383483998983 NA NA
3 0.000591406630633437 0.000213383484003173 NA NA
4.5 0.000724969359237986 0.000537861173517116 NA NA
4.5 0.000724969359237986 0.000537861173517116 NA NA
4 -0.000168164432875512 0.00040375375559976 NA NA
4 -0.000168164432875512 0.00040375375559976 NA NA
5 -0.000645207010534724 0.000615031578034299 NA NA
5 -0.000645207045159513 0.00061503157803402 NA NA


==> data/m_af_b_6.csv <==
1 -2.25191126693339e-05 1.15258107816481e-05 NA NA
1 -2.25191126693339e-05 1.15258107816481e-05 NA NA
2.5 -0.000221478595555757 0.000121413081314383 NA NA
2.5 -0.000221478595555756 0.000121413081314382 NA NA
2 6.33309604650459e-05 7.10879882211515e-05 NA NA
2 6.33309603671992e-05 7.1087988220859e-05 NA NA
3.5 -0.000282573967187325 0.000330788596993335 NA NA
3.5 -0.000282573967187323 0.000330788596993334 NA NA
3 0.000139819767906041 0.000216579445088873 NA NA
3 0.000139819767906041 0.000216579445088873 NA NA
4.5 0.000152540247433496 0.000799972844570044 NA NA
4.5 0.000152540268382581 0.000799972844570733 NA NA
4 0.00139150392241153 0.000518521759182245 NA NA
4 0.00139150393836734 0.000518521759190273 NA NA
5.5 -0.000229238680474378 0.00104519954518755 NA NA
5.5 -0.000229238680474376 0.00104519954518754 NA NA
5 0.000330397312325455 0.000939649977015217 NA NA
5 0.000330397312325452 0.000939649977015207 NA NA


==> data/m_af_b_8.csv <==
1 -1.00996915499042e-05 7.16190883230947e-06 NA NA
1 -1.00996918058355e-05 7.16190883230946e-06 NA NA
2.5 -5.12256694649764e-05 0.000100490370576637 NA NA
2.5 -5.12256563648165e-05 0.000100490370575837 NA NA
2 1.05849000713011e-05 5.09447170814329e-05 NA NA
2 1.05848910491928e-05 5.09447170814329e-05 NA NA
3.55 0.000664876143763805 0.000273768501424404 NA NA
3.55 0.000664876143763798 0.000273768501424402 NA NA
3.5 0.000272458055901779 0.000231704270855211 NA NA
3.5 0.000272458057700185 0.000231704270858528 NA NA
3.65 -0.000214301313887512 0.000297018262815816 NA NA
3.65 -0.000214301313887509 0.000297018262815813 NA NA
3.6 -6.56335744915262e-05 0.000359425426168601 NA NA
3.6 -6.56335744915245e-05 0.000359425426168592 NA NA
3.75 -0.000296318656548733 0.000747166514066585 NA NA
3.7 -0.000788423632205943 0.000386415977776093 NA NA
3.7 -0.000788423632205943 0.000386415977776093 NA NA
3.85 0.000455478813043486 0.000876395890175111 NA NA
3.8 -0.00032411475617018 0.000498757898181254 NA NA
3.8 -0.000324114756170181 0.000498757898181255 NA NA
3.95 -0.000543835306113683 0.000845204868615369 NA NA
3.9 0.000937683793707215 0.000529137227731799 NA NA
3.9 0.000937683793707215 0.000529137227731799 NA NA
3 0.000153061725879977 0.000164153409662187 NA NA
3 0.000153061725879977 0.000164153409662187 NA NA
4.5 -0.00249708072345817 0.00169132432945253 NA NA
4.5 -0.00249708079569354 0.00169132432945336 NA NA
4 -0.000347324111981682 0.000751610477194642 NA NA
4 -0.000347324111981677 0.00075161047719463 NA NA
5 0.00295654006160902 0.00429097059910466 NA NA


==> data/m_f_all_betas.csv <==
3 1 0.000456762297896123 1.69541241051956e-05
4 1 0.000299120510081372 3.06730024950058e-05
6 1 0.000502390684220888 1.84209995687249e-05
8 1 0.000219110035407843 1.27232986223748e-05
10 1 0.000379740326386268 7.80588862768226e-06
12 1 0.000159401866554751 1.17249466393342e-05
3 2 -0.000123894515702794 5.50218605248279e-05
4 2 0.000141099562233801 8.25625696076714e-05
6 2 0.000114534706146472 4.33820610530104e-05
8 2 0.000167291337168748 3.22461614600529e-05
10 2 5.19844208715502e-05 2.33043931369175e-05
12 2 -5.01538988110156e-05 3.29418871556909e-05
3 2.5 -0.000527179115012718 8.45611108759104e-05
4 2.5 -0.000266737474470475 0.000130575794222129
6 2.5 -0.000133894210605819 8.09299944000477e-05
8 2.5 0.000156379640727472 5.71856295635533e-05
10 2.5 -0.000157331535850989 4.23816086949776e-05
12 2.5 -0.00020115426958109 5.83450261562607e-05
3 3 -0.000659656893380046 9.50695239629794e-05
4 3 -0.000555031664097852 0.000202316983514567
6 3 -0.000628549474918366 0.000125899249049208
8 3 -5.83944086942402e-05 9.61116766228071e-05
10 3 -0.000551647277948443 9.50989065930944e-05
12 3 -0.000506819193052184 0.000128815062271452
3 3.5 -0.000889159181107957 0.000126069286804748
4 3.5 -0.000203061467423473 8.57345456295395e-05
6 3.5 -0.000602790298503758 0.000197042091094518
8 3.5 -0.000246464496813326 0.000104680017277562
10 3.5 -0.000266399777937955 0.000140905839456363
12 3.5 5.44827423145235e-05 0.000226812957660205
8 3.55 -0.000815522163170929 0.000154397708900879
10 3.55 -0.00026148624283794 0.000193182868044668
12 3.55 0.000478917272833521 0.001042640056885
8 3.6 -0.000523289642824443 0.000172955212062039
10 3.6 -0.000746852984495096 0.000184899035083561
12 3.6 -0.000858213102116588 0.000240062678142826
8 3.65 -0.000308075657636964 0.00017372940286805
10 3.65 -0.000119500941241999 0.000198018698461992
12 3.65 0.000331941566140793 0.0011595312965404
8 3.7 -0.000413626348278704 0.000206708139876355
10 3.7 -0.000426056902453336 0.000228541910803072
12 3.7 -2.12813730938631e-05 0.000309042939117414
8 3.75 0.00105862394898441 0.000745502945902163
10 3.75 -0.000939131582591579 0.000831571203103871
12 3.75 -0.000146825780740836 0.00116221905899459
8 3.8 -0.0003459345160392 0.000221018538063137
10 3.8 -0.00107130631502961 0.000286081607924076
12 3.8 -0.000941301404793568 0.000338142999829435
8 3.85 0.00137913893242278 0.000863491432811818
10 3.85 0.000925214207235978 0.00160304555282959
12 3.85 0.00407148444874245 0.00211112130944969
8 3.9 -0.000656752299541428 0.000295848036819659
10 3.9 -0.000178956760557746 0.000375573948907187
12 3.9 -0.000556365949084645 0.000355151115968908
8 3.95 -0.000684685291019316 0.000908671555690332
10 3.95 0.0010241225226926 0.00157623176553587
12 3.95 -0.000462308521647483 0.00188199050499384
3 4 -0.00143279228726468 0.000163222663515985
4 4 -0.000500256156925955 0.00035189241183061
6 4 -0.00106059590905688 0.000326411968709388
8 4 0.000146048876232793 0.000398564322889567
10 4 -0.000750275476518183 0.000481413227003059
12 4 -0.000826940707460214 0.00110019345781033
3 4.5 -0.00145104696896952 0.000188309592676229
4 4.5 -0.00180360518030523 0.00046775727053828
6 4.5 -0.000846161376622143 0.000479891965014353
8 4.5 0.00087901056400952 0.0010976804843658
10 4.5 -0.000212528216920475 0.0012737545428823
3 5 -0.00149198908548604 0.000166209641842222
4 5 -8.15775414115231e-05 0.000540694532474712
6 5 -0.00232756924678421 0.000578341839374082
8 5 0.000551290081140071 0.0038859288071593
3 5.5 -0.00119222647475272 0.000177096962027684
6 5.5 -0.00103996208286897 0.000767079232332807


==> data/m_f_b_10.csv <==
1 0.000379740326386268 7.80588862768226e-06 7.56245884650149 0.000882144969811372
1 0.000379740524132786 7.80588862942025e-06 7.56245882508074 0.000882144970451237
2.5 -0.000157331535850989 4.23816086949776e-05 7.09715900240164 0.00431153346081218
2.5 -0.000157331403043302 4.23816087125388e-05 7.09715899115253 0.00431153346284732
2 5.19844208715502e-05 2.33043931369175e-05 7.27795820792197 0.00243667946971518
2 5.19848446455845e-05 2.33043932134496e-05 7.27795817104098 0.00243667947459315
3.55 -0.00026148624283794 0.000193182868044668 6.51749189828041 0.0161970690291412
3.55 -0.000261485810532065 0.00019318286794322 6.51749186800414 0.0161970690270083
3.5 -0.000266399777937955 0.000140905839456363 6.56154931386622 0.013744356724545
3.5 -0.000266400960469143 0.000140905839547592 6.5615493977932 0.0137443567297723
3.65 -0.000119500941241999 0.000198018698461992 6.45221483280887 0.0171080145767197
3.65 -0.000119501657557597 0.000198018698188689 6.45221488214052 0.0171080145373567
3.6 -0.000746852984495096 0.000184899035083561 6.53647317810441 0.016542686304057
3.6 -0.000746853190332514 0.000184899035059317 6.53647319756574 0.0165426863036621
3.75 -0.000939131582591579 0.000831571203103871 6.51382588899412 0.169450500520333
3.7 -0.000426056902453336 0.000228541910803072 6.43888385407274 0.0183407092852938
3.7 -0.000426057267696986 0.000228541910842199 6.43888387733314 0.0183407092840701
3.85 0.000925214207235978 0.00160304555282959 6.1587599963858 0.26423339093197
3.8 -0.00107130631502961 0.000286081607924076 6.40691863461936 0.0246606588024431
3.8 -0.00107130651400313 0.000286081607866954 6.40691864991779 0.0246606587960271
3.95 0.0010241225226926 0.00157623176553587 6.00631238320136 0.265885163461354
3.9 -0.000178956760557746 0.000375573948907187 6.25605559298589 0.0299956778251881
3.9 -0.000178957595224156 0.000375573949003216 6.25605564393278 0.0299956778818155
3 -0.000551647277948443 9.50989065930944e-05 6.89988192182471 0.00995869318070757
3 -0.000551647087197472 9.50989065992202e-05 6.8998819101497 0.00995869317912208
4.5 -0.000212528216920475 0.0012737545428823 5.64371147853662 0.124612036162108
4.5 -0.000212527245262645 0.00127375454353248 5.64371138864033 0.1246120361952
4 -0.000750275476518183 0.000481413227003059 6.19865199229594 0.0390661640397717
4 -0.000750275545890209 0.000481413226822517 6.1986519962465 0.0390661640211618


==> data/m_f_b_12.csv <==
1 0.000159401866554751 1.17249466393342e-05 9.15624827366938 0.00224688061909831
1 0.000159401788949104 1.17249466336075e-05 9.15624828611385 0.00224688061881905
2.5 -0.00020115426958109 5.83450261562607e-05 8.6253461078825 0.00961097690693979
2.5 -0.000201154269239837 5.83450261050136e-05 8.62534610781519 0.00961097689548121
2 -5.01538988110156e-05 3.29418871556909e-05 8.83839596673534 0.0062152206769214
2 -5.01538617051797e-05 3.29418872068959e-05 8.8383959611198 0.00621522067945437
3.55 0.000478917272833521 0.001042640056885 7.83963181955619 0.218189571305125
3.5 5.44827423145235e-05 0.000226812957660205 7.93382425650645 0.0304115091984978
3.5 5.44830344479492e-05 0.00022681295698655 7.93382422220825 0.0304115089510005
3.65 0.000331941566140793 0.0011595312965404 7.81673436857974 0.253706789076687
3.6 -0.000858213102116588 0.000240062678142826 7.98246029986882 0.0234419399421938
3.6 -0.000858213198179189 0.000240062678183911 7.98246030993448 0.0234419399438902
3.75 -0.000146825780740836 0.00116221905899459 7.79107359989221 0.262237033243593
3.7 -2.12813730938631e-05 0.000309042939117414 7.80736067484477 0.0307883625936219
3.7 -2.12943320577644e-05 0.000309042943536041 7.8073617254018 0.0307883629572388
3.85 0.00407148444874245 0.00211112130944969 6.93471076210555 0.396313909859092
3.8 -0.000941301404793568 0.000338142999829435 7.80838949373204 0.0335910992746259
3.8 -0.000941301402276772 0.000338142999812941 7.80838949172893 0.0335910992758921
3.95 -0.000462308521647483 0.00188199050499384 7.68278057699841 0.386482526895931
3.9 -0.000556365949084645 0.000355151115968908 7.7110560694186 0.0440069338909056
3.9 -0.000556366017917337 0.000355151116025982 7.71105607441107 0.0440069338796466
3 -0.000506819193052184 0.000128815062271452 8.38767414187515 0.0210390884886486
3 -0.000506819203230378 0.000128815062246561 8.3876741461868 0.021039088486954
4 -0.000826940707460214 0.00110019345781033 7.58186064149255 0.110618345297805
4 -0.000826940677833073 0.00110019345810218 7.58186063804248 0.1106183453286


==> data/m_f_b_3.csv <==
1 0.000456762297896123 1.69541241051956e-05 2.01343508941263 0.000475434327795389
1 0.000456762490105103 1.6954124121025e-05 2.01343509323476 0.000475434328979937
2.5 -0.000527179115012718 8.45611108759104e-05 1.63775171046536 0.00232820119585979
2.5 -0.000527180124153792 8.45611109719977e-05 1.63775175225224 0.00232820120091738
2 -0.000123894515702794 5.50218605248279e-05 1.76742907125418 0.00143332262781716
2 -0.000123894382342503 5.50218603197852e-05 1.76742906938958 0.00143332262444113
3.5 -0.000889159181107957 0.000126069286804748 1.34654754365409 0.00401488224614141
3.5 -0.000889158847854656 0.000126069286765582 1.34654751499003 0.00401488224409248
3 -0.000659656893380046 9.50695239629794e-05 1.49387913454002 0.00288857209702319
3 -0.000659657015781824 9.50695239441408e-05 1.49387914276716 0.00288857209462121
4.5 -0.00145104696896952 0.000188309592676229 1.05782246761276 0.00569005896011219
4.5 -0.00145104696197922 0.000188309592684618 1.05782246803134 0.00569005896013354
4 -0.00143279228726468 0.000163222663515985 1.211235509584 0.00489417416530318
4 -0.00143279210012662 0.000163222663509923 1.21123550711483 0.00489417416311371
5.5 -0.00119222647475272 0.000177096962027684 0.825371836736668 0.00521021336160641
5.5 -0.00119222663250406 0.000177096962025373 0.82537184849401 0.00521021336348297
5 -0.00149198908548604 0.000166209641842222 0.939759782296141 0.00488591452509966
5 -0.00149198917029987 0.000166209641839951 0.939759784926495 0.00488591452631232


==> data/m_f_b_4.csv <==
1 0.000299120510081372 3.06730024950058e-05 2.82910541594692 0.00156973055210549
1 0.000299120537132941 3.06730024881474e-05 2.82910541244905 0.00156973055433043
2.5 -0.000266737474470475 0.000130575794222129 2.41666755948744 0.00642478388745465
2.5 -0.00026673748689562 0.000130575794720023 2.41666756165534 0.00642478392207155
2 0.000141099562233801 8.25625696076714e-05 2.55767795146816 0.00420227557265737
2 0.000141104927373783 8.25625699313669e-05 2.5576777538407 0.00420227557473415
3.5 -0.000203061467423473 8.57345456295395e-05 2.0660063281689 0.0028214610237973
3.5 -0.000203060743170446 8.57345456595223e-05 2.0660063210279 0.0028214610221517
3 -0.000555031664097852 0.000202316983514567 2.26508263875231 0.00955586604839193
3 -0.000555031714539258 0.000202316983795119 2.26508272814163 0.00955586603389042
4.5 -0.00180360518030523 0.00046775727053828 1.70990011186483 0.0221449780911597
4.5 -0.00180360498608294 0.000467757270386927 1.70990010648828 0.0221449780812514
4 -0.000500256156925955 0.00035189241183061 1.86799466726495 0.0163614389228842
4 -0.000500256423956104 0.000351892411693574 1.86799468342599 0.0163614389175258
5 -8.15775414115231e-05 0.000540694532474712 1.44690682278773 0.0260121052910629
5 -8.15749996524197e-05 0.000540694533167057 1.4469067045415 0.026012105286519


==> data/m_f_b_6.csv <==
1 0.000502390684220888 1.84209995687249e-05 4.41366836643514 0.00128152871628516
1 0.000502390689288733 1.84209995815496e-05 4.41366836599647 0.00128152871704455
2.5 -0.000133894210605819 8.09299944000477e-05 4.00026642475543 0.00513873089557989
2.5 -0.000133894098299536 8.09299944842961e-05 4.00026642000358 0.00513873090048366
2 0.000114534706146472 4.33820610530104e-05 4.15575773117438 0.00288553178272691
2 0.000114535012666863 4.33820610092002e-05 4.15575771153454 0.00288553177930248
3.5 -0.000602790298503758 0.000197042091094518 3.60310625345045 0.0126730325548644
3.5 -0.000602790251946263 0.000197042091171052 3.60310622752158 0.0126730325650076
3 -0.000628549474918366 0.000125899249049208 3.84058691888716 0.00822438382056036
3 -0.000628549477865104 0.000125899249095973 3.84058691890182 0.00822438382570496
4.5 -0.000846161376622143 0.000479891965014353 3.06959443403753 0.0267745677471122
4.5 -0.000846160280196492 0.000479891965158215 3.06959431533035 0.0267745677261493
4 -0.00106059590905688 0.000326411968709388 3.36749000667399 0.01890048662131
4 -0.00106059564402257 0.000326411968732927 3.36748998867688 0.0189004866264661
5.5 -0.00103996208286897 0.000767079232332807 2.43314208675074 0.0383914183824527
5.5 -0.00103996195364558 0.000767079232309831 2.43314207889456 0.0383914183859646
5 -0.00232756924678421 0.000578341839374082 2.80105495899703 0.0307425315441091
5 -0.00232756990419462 0.00057834183945283 2.80105497874222 0.0307425315587271


==> data/m_f_b_8.csv <==
1 0.000219110035407843 1.27232986223748e-05 6.0185722403166 0.00156760690142937
1 0.000219110429739763 1.27232986106499e-05 6.01857219245016 0.00156760690088338
2.5 0.000156379640727472 5.71856295635533e-05 5.53447930753276 0.00670702126669561
2.5 0.00015637978478549 5.71856297002613e-05 5.5344792897034 0.00670702128079588
2 0.000167291337168748 3.22461614600529e-05 5.7217578442604 0.00400500193020007
2 0.000167291303853672 3.22461614739091e-05 5.72175784771648 0.00400500193190924
3.55 -0.000815522163170929 0.000154397708900879 5.0919161647782 0.0116299597596371
3.55 -0.000815522154057754 0.00015439770882635 5.09191616436473 0.0116299597562295
3.5 -0.000246464496813326 0.000104680017277562 5.07534158395839 0.0074456918862123
3.5 -0.000246463614512124 0.00010468001729198 5.07534153369074 0.00744569188481034
3.65 -0.000308075657636964 0.00017372940286805 5.01356346643352 0.012945193576551
3.65 -0.00030807598196843 0.000173729402821271 5.01356349166693 0.0129451935708428
3.6 -0.000523289642824443 0.000172955212062039 5.04345266650603 0.0143006014783042
3.6 -0.000523289598775486 0.000172955212032424 5.04345266655016 0.0143006014769775
3.75 0.00105862394898441 0.000745502945902163 4.82920672066075 0.112185489872713
3.7 -0.000413626348278704 0.000206708139876355 4.98176005803043 0.015621298452172
3.7 -0.000413626404986433 0.000206708140019927 4.98176006491465 0.0156212984695686
3.85 0.00137913893242278 0.000863491432811818 4.64852869260663 0.131816877449883
3.8 -0.0003459345160392 0.000221018538063137 4.92289531495763 0.0192162588961169
3.8 -0.000345934545237851 0.000221018538100701 4.92289532206617 0.0192162588916355
3.95 -0.000684685291019316 0.000908671555690332 4.87571001970532 0.140981725209178
3.9 -0.000656752299541428 0.000295848036819659 4.84889880479219 0.0194692053711851
3.9 -0.000656752786899659 0.0002958480369266 4.8488988339355 0.0194692053823941
3 -5.83944086942402e-05 9.61116766228071e-05 5.33441256244474 0.0107328763955918
3 -5.83933097273412e-05 9.61116769648344e-05 5.33441246176318 0.010732876435863
4.5 0.00087901056400952 0.0010976804843658 4.47276731024373 0.113056046009125
4.5 0.000879010323016244 0.00109768048437577 4.47276735383069 0.113056046017431
4 0.000146048876232793 0.000398564322889567 4.72496464007516 0.041957269234149
4 0.000146046813106248 0.000398564322649896 4.72496482148714 0.0419572691686618
5 0.000551290081140071 0.0038859288071593 3.55583502888124 0.411235486798535


==> data/m_s_all_betas.csv <==
3 1 1.2875710275733 0.000266772153127308
4 1 1.3123439607531 0.00040171918852339
6 1 1.33403005816281 0.000263029486733589
8 1 1.34161391780293 0.000303077447823204
10 1 1.34515221531972 0.000155334764028374
12 1 1.34711155897431 0.000275261369668462
3 2 1.40746697284153 0.00125147289980313
4 2 1.44707936812874 0.00223855129488304
6 2 1.48550433874713 0.00188107011878377
8 2 1.49705303401145 0.00203188967632135
10 2 1.50280594233722 0.00119839948728914
12 2 1.50974812401087 0.00163758598561843
3 2.5 1.47671356334857 0.00265756315205202
4 2.5 1.54755412625618 0.00420694917864739
6 2.5 1.57629331678926 0.00295569085385757
8 2.5 1.60933585415843 0.00408672707332451
10 2.5 1.61331648391379 0.00266866407499518
12 2.5 1.61877752902612 0.00342562033035827
3 3 1.55435990781474 0.00264187420118455
4 3 1.63710234890382 0.00843147762246197
6 3 1.72778779878233 0.00620873226321421
8 3 1.75050302424698 0.0069235044280908
10 3 1.76702149853683 0.00535709567048647
12 3 1.78520869426222 0.00819664149967334
3 3.5 1.63554358736782 0.00401139587278468
4 3.5 1.77078911173649 0.0082492316515752
6 3.5 1.89700124809419 0.0094243679715534
8 3.5 1.96611140787663 0.00885260787543871
10 3.5 2.00690720784021 0.0115559931079934
12 3.5 2.07103892254764 0.019564945435953
8 3.55 2.0198136482061 0.00859666996529931
10 3.55 2.06628114531993 0.0166194558481073
12 3.55 2.21138078930376 0.0997326600612395
8 3.6 2.03930448548083 0.0128457197891655
10 3.6 2.08548553725679 0.0123862506219896
12 3.6 2.16823137785589 0.013001760601721
8 3.65 2.10420235811212 0.0108491497009214
10 3.65 2.18672078182305 0.0185948873057807
12 3.65 2.03809054652993 0.0727128927313802
8 3.7 2.102429957043 0.0140484243243657
10 3.7 2.19052298413621 0.0148331529689833
12 3.7 2.28277820962184 0.0180437748610609
8 3.75 2.16875357318303 0.0591607827004057
10 3.75 2.14124794369334 0.091649743007435
12 3.75 2.19938349545177 0.066832051957095
8 3.8 2.17845938643304 0.0180864983199041
10 3.8 2.33691215321695 0.0164589731380454
12 3.8 2.3502348441645 0.0254645295203488
8 3.85 2.38621538322949 0.124636152873998
10 3.85 2.21071285844319 0.103950529078806
12 3.85 2.03460788976425 0.158398989549542
8 3.9 2.27051091572392 0.020789229663748
10 3.9 2.50676192436034 0.0254087728516988
12 3.9 2.47987721739664 0.032776752346774
8 3.95 2.32116214244176 0.0554961107147652
10 3.95 2.40870506766493 0.112880141192166
12 3.95 2.51540375317497 0.175677015820464
3 4 1.74497141654692 0.00534141121912566
4 4 1.92349856285203 0.0154413673142644
6 4 2.1663314049861 0.0154292486571374
8 4 2.39384583447752 0.0328442743699887
10 4 2.5770185153087 0.0417754941076821
12 4 2.70847018323299 0.093198464197027
3 4.5 1.84996913451846 0.00627828018935873
4 4.5 2.10904874198501 0.0225499477733492
6 4.5 2.67085896856751 0.0291677844109805
8 4.5 3.11259979163329 0.0815056458565202
10 4.5 3.70230790181519 0.0991457275018697
3 5 1.92793589894297 0.00640667451520528
4 5 2.26440089207239 0.0220963536824746
6 5 3.1785751995533 0.0336038357466218
8 5 4.65401103945846 0.41043794373516
3 5.5 1.97992447557729 0.00748479459262511
6 5.5 3.41093755563067 0.0393574626975394


==> data/m_s_b_10.csv <==
1 1.34515221531972 0.000155334764028374 -0.669487649142486 0.014299098962715
1 1.34515221531972 0.000155334764036834 -0.669487649142488 0.0142990989664147
2.5 1.61331648391379 0.00266866407499518 -0.841561594778933 0.181543541886531
2.5 1.61331648391379 0.00266866407499518 -0.841561594778933 0.181543541886531
2 1.50280594233722 0.00119839948728914 -0.778768487320027 0.103055004864126
2 1.50280594233722 0.00119839948729198 -0.778768487320027 0.103055004864155
3.55 2.06628114531993 0.0166194558481073 -1.17552066930441 1.11090374892541
3.55 2.06628114428434 0.0166194558415531 -1.17552064043185 1.11090374742072
3.5 2.00690720784021 0.0115559931079934 1.55088419271464 1.06389620159394
3.5 2.00690717339027 0.0115559931083468 1.55088879186705 1.06389620116594
3.65 2.18672078182305 0.0185948873057807 -2.21089594022865 1.19300774389178
3.65 2.18672078061818 0.0185948873143704 -2.21089590766041 1.19300774645818
3.6 2.08548553725679 0.0123862506219896 -0.110868744665475 0.901995433795384
3.6 2.08548574437457 0.0123862508036535 -0.110888586820499 0.901995437354491
3.75 2.14124794369334 0.091649743007435 10.9854837960782 6.74676504252412
3.7 2.19052298413621 0.0148331529689833 -2.50900792929219 1.08539724052933
3.7 2.19052298413621 0.0148331529660886 -2.50900792929219 1.08539723976619
3.85 2.21071285844319 0.103950529078806 5.10215914294025 5.07123927120037
3.8 2.33691215321695 0.0164589731380454 -8.14897797861585 1.11305358523204
3.8 2.33691215321695 0.0164589731380454 -8.14897797861585 1.11305358523204
3.95 2.40870506766493 0.112880141192166 0.768729942621243 4.31464390973591
3.9 2.50676192436034 0.0254087728516988 -8.07217590617123 1.60630276551056
3.9 2.50676191904723 0.0254087728482032 -8.07217563778047 1.60630276548951
3 1.76702149853683 0.00535709567048647 -1.43440699827209 0.487342713296691
3 1.76702149853683 0.00535709566789434 -1.43440699827208 0.487342712961679
4.5 3.70230790181519 0.0991457275018697 -48.26260871734 7.27087629078961
4.5 3.70230789206028 0.0991457275066023 -48.2626084950785 7.27087629049082
4 2.5770185153087 0.0417754941076821 -9.29982347866512 2.71996125449843
4 2.57701852331885 0.0417754941006524 -9.29982410359865 2.71996125456206


==> data/m_s_b_12.csv <==
1 1.34711155897431 0.000275261369668462 -0.821603369573835 0.024507827376885
1 1.34711155966212 0.000275261369216039 -0.821603434818393 0.0245078273600477
2.5 1.61877752902612 0.00342562033035827 -0.700108214158038 0.326450624668076
2.5 1.61877753342007 0.00342562033265517 -0.70010889243183 0.326450625552095
2 1.50974812401087 0.00163758598561843 -1.19076509854561 0.150488863883737
2 1.50974812401463 0.00163758598571229 -1.19076509943355 0.150488863809531
3.55 2.21138078930376 0.0997326600612395 0.307574002713972 3.66843982935493
3.5 2.07103892254764 0.019564945435953 -1.07740700995015 1.32344997232327
3.5 2.07103889664447 0.0195649454254204 -1.07740469422879 1.32344997092608
3.65 2.03809054652993 0.0727128927313802 7.18548098782623 4.26095001258654
3.6 2.16823137785589 0.013001760601721 -2.07212802773393 0.896869341769696
3.6 2.16823136622667 0.0130017606016913 -2.07212493318107 0.896869341131388
3.75 2.19938349545177 0.066832051957095 2.25112622400401 3.99785185843441
3.7 2.28277820962184 0.0180437748610609 -5.65035249752688 1.38183266987106
3.7 2.28277820201821 0.0180437748643325 -5.65035234375267 1.38183267045154
3.85 2.03460788976425 0.158398989549542 5.31298728656036 5.87773221561306
3.8 2.3502348441645 0.0254645295203488 -2.42853555624935 1.95475091592075
3.8 2.35023478647706 0.0254645295227629 -2.42853009179985 1.95475091628715
3.95 2.51540375317497 0.175677015820464 -10.4123998133274 6.60865992904722
3.9 2.47987721739664 0.032776752346774 -4.23352380290186 2.41310062700528
3.9 2.47987721739664 0.0327767523589265 -4.23352380290186 2.41310062869237
3 1.78520869426222 0.00819664149967334 -0.890477315960154 0.655875755995943
3 1.78520869414834 0.00819664150224374 -0.890477293236471 0.655875756084933
4 2.70847018323299 0.093198464197027 -15.2989267679277 5.04333965125987
4 2.70847032985903 0.0931984641972365 -15.2989334080856 5.0433396506466


==> data/m_s_b_3.csv <==
1 1.2875710275733 0.000266772153127308 -0.026208203325851 0.021780013228155
1 1.2875710275733 0.000266772153113338 -0.026208203325851 0.0217800132281754
2.5 1.47671356334857 0.00265756315205202 -0.272924087446247 0.211116556935933
2.5 1.47671356334857 0.00265756315190215 -0.272924087446246 0.211116556935359
2 1.40746697284153 0.00125147289980313 -0.169597686789106 0.0903433037068983
2 1.40746697418155 0.00125147290020887 -0.169597683763727 0.0903433036416046
3.5 1.63554358736782 0.00401139587278468 -0.789310439006628 0.409580656402699
3.5 1.63554358736782 0.0040113958728635 -0.789310439006629 0.409580656476852
3 1.55435990781474 0.00264187420118455 -0.862143570339327 0.236140498647813
3 1.55435990781474 0.00264187420123606 -0.862143570339327 0.236140498697494
4.5 1.84996913451846 0.00627828018935873 -0.570673786714696 0.549052755355903
4.5 1.84996913451846 0.00627828018948314 -0.570673786714697 0.549052755389695
4 1.74497141654692 0.00534141121912566 -1.3296081514515 0.512175563376579
4 1.74497141667484 0.00534141122122104 -1.32960818158794 0.512175563988356
5.5 1.97992447557729 0.00748479459262511 -0.125431941421095 0.583807807987002
5.5 1.97992451458812 0.00748479459750143 -0.125430875288188 0.583807805032585
5 1.92793589894297 0.00640667451520528 -1.59191651505867 0.517657662192398
5 1.92793589894297 0.00640667451642278 -1.59191651505867 0.517657662191493


==> data/m_s_b_4.csv <==
1 1.3123439607531 0.00040171918852339 -0.0055151313960889 0.0335450567433035
1 1.3123439607531 0.000401719187955895 -0.00551513139608902 0.033545056743306
2.5 1.54755412625618 0.00420694917864739 -1.09928909522434 0.319064402698799
2.5 1.54755412444605 0.00420694918003757 -1.09928913764213 0.319064402848557
2 1.44707936812874 0.00223855129488304 -0.126988478411411 0.191602207288854
2 1.44707936812874 0.00223855129268294 -0.126988478411411 0.191602207289033
3.5 1.77078911173649 0.0082492316515752 -1.51188230365426 0.651789541292757
3.5 1.77078911173649 0.0082492316517428 -1.51188230365426 0.651789541268036
3 1.63710234890382 0.00843147762246197 -0.542728277105032 0.597747330642786
3 1.63710237568334 0.00843147761483436 -0.542732787030011 0.597747328066465
4.5 2.10904874198501 0.0225499477733492 -1.23283064884787 1.87675730451747
4.5 2.10904873747636 0.0225499477550378 -1.23282828113406 1.87675729932558
4 1.92349856285203 0.0154413673142644 -1.95936368653175 1.09592295936568
4 1.92349856285203 0.015441367314515 -1.95936368653175 1.09592295979892
5 2.26440089207239 0.0220963536824746 -5.81591478804585 1.70465930563615
5 2.26440089154579 0.0220963537753969 -5.81591423430081 1.70465930454288


==> data/m_s_b_6.csv <==
1 1.33403005816281 0.000263029486733589 -0.192555137155477 0.0294669961199632
1 1.33403005816281 0.000263029486747314 -0.192555137155477 0.0294669961199233
2.5 1.57629331678926 0.00295569085385757 0.0311853121468185 0.312927925747245
2.5 1.57629330409019 0.00295569086603203 0.0311886566916351 0.312927927258078
2 1.48550433874713 0.00188107011878377 -0.459704301884639 0.130637752489143
2 1.48550434031775 0.00188107011676796 -0.459704577878145 0.130637752361982
3.5 1.89700124809419 0.0094243679715534 -3.14524269175865 0.848284306932979
3.5 1.89700123987959 0.00942436797092808 -3.14524285428619 0.848284306529614
3 1.72778779878233 0.00620873226321421 -1.17304592716226 0.621461708213987
3 1.72778779878233 0.00620873226331904 -1.17304592716226 0.621461708332907
4.5 2.67085896856751 0.0291677844109805 -3.95984603367704 2.51335230874618
4.5 2.67085896591917 0.0291677844021834 -3.95984602250638 2.51335230749526
4 2.1663314049861 0.0154292486571374 -0.0125656278183497 1.36634168575307
4 2.16633140801199 0.0154292499272722 -0.0125650408774434 1.36634204238704
5.5 3.41093755563067 0.0393574626975394 -8.88135067527559 2.71517792975131
5.5 3.41093767882681 0.0393574626542998 -8.88135090616596 2.71517792877694
5 3.1785751995533 0.0336038357466218 -12.5697517696849 2.31752864912609
5 3.17857520767072 0.0336038357496408 -12.5697524407097 2.31752864855567


==> data/m_s_b_8.csv <==
1 1.34161391780293 0.000303077447823204 -0.464334839712903 0.025842914429494
1 1.34161391857719 0.000303077447352412 -0.464334865461773 0.0258429143869905
2.5 1.60933585415843 0.00408672707332451 -0.766428599992182 0.313493336700187
2.5 1.60933585415843 0.00408672707325893 -0.766428599992183 0.31349333669898
2 1.49705303401145 0.00203188967632135 -0.574647833828371 0.186397517995594
2 1.49705304389109 0.00203188967689652 -0.574649164702222 0.18639751822769
3.55 2.0198136482061 0.00859666996529931 -3.1814443786466 0.704588239166974
3.55 2.01981365004887 0.00859666996836726 -3.18144487222623 0.704588239421333
3.5 1.96611140787663 0.00885260787543871 -0.803608796024412 0.65230990292316
3.5 1.96611140987127 0.00885260787124563 -0.803608868934038 0.652309902501395
3.65 2.10420235811212 0.0108491497009214 -3.66351835625617 0.804012769038466
3.65 2.10420235228369 0.0108491497007686 -3.66351823908407 0.804012768872253
3.6 2.03930448548083 0.0128457197891655 -1.49886858813035 0.856201182559362
3.6 2.03930448427609 0.0128457197903773 -1.49886854880327 0.85620118191139
3.75 2.16875357318303 0.0591607827004057 -1.84948611858433 3.34340327091829
3.7 2.102429957043 0.0140484243243657 -2.10955110813049 1.15698939085226
3.7 2.10242997912346 0.0140484243323732 -2.1095528262863 1.15698939118479
3.85 2.38621538322949 0.124636152873998 7.44984631656701 3.60713748360652
3.8 2.17845938643304 0.0180864983199041 0.479042524392249 1.57759099172943
3.8 2.17845934607608 0.0180864983253031 0.479047529363127 1.57759099142456
3.95 2.32116214244176 0.0554961107147652 -4.53815828884397 2.76368813408898
3.9 2.27051091572392 0.020789229663748 -1.85098757516799 1.53118396798257
3.9 2.27051091572392 0.0207892296639296 -1.85098757516799 1.53118396798088
3 1.75050302424698 0.0069235044280908 -1.03583364985275 0.540040010522439
3 1.7505030235706 0.00692350442792053 -1.03583357526835 0.540040011026782
4.5 3.11259979163329 0.0815056458565202 -16.7704823791016 6.17167106076566
4.5 3.11259976425423 0.081505645867751 -16.7704822751239 6.17167106078719
4 2.39384583447752 0.0328442743699887 -1.37533174714755 2.94954211020337
4 2.39384581602652 0.0328442743026005 -1.37533133623541 2.94954209903825
5 4.65401103945846 0.41043794373516 -77.6437662902591 28.2818233699962


==> data/s_af_1_all_betas.csv <==
3 1 0.551378677908379 0.000232039829801175
4 1 0.573265013030987 0.000359160186965192
6 1 0.592263664196441 0.000240846587442184
8 1 0.599474506000231 0.00027773940903899
10 1 0.602472012918224 0.000142436299846092
12 1 0.604609592104952 0.000254256956604226
3 2 0.660749668081773 0.00117415294711736
4 2 0.698643149875428 0.00218647965893152
6 2 0.735822755523108 0.00186642665151027
8 2 0.747752358691208 0.00203569395509339
10 2 0.753042907731997 0.001208049896899
12 2 0.760094568802319 0.0016596798477544
3 2.5 0.729705168878312 0.00259234049271385
4 2.5 0.798952010007038 0.00431282544624082
6 2.5 0.82969408205104 0.00305489653212748
8 2.5 0.863313716789957 0.00431094996332114
10 2.5 0.868625615915263 0.00287503517341283
12 2.5 0.874117419915451 0.00377242561848101
3 3 0.808523928756431 0.00259246109491659
4 3 0.894379997515268 0.0090465480040546
6 3 0.994411013388711 0.0071619951205124
8 3 1.02351504856363 0.00822220402023362
10 3 1.03830632841467 0.00641255144947937
12 3 1.06075521544552 0.00996633016184469
3 3.5 0.896222859217844 0.00435783576034216
4 3.5 1.05143905424763 0.00699297659139907
6 3.5 1.20549399336633 0.0117545613643987
8 3.5 1.30264961174269 0.0110222561808186
10 3.5 1.33378810643503 0.016517418317322
12 3.5 1.42036777917026 0.0283190274042827
8 3.55 1.35645626705569 0.011796326000853
10 3.55 1.42553909900821 0.0235392462614786
12 3.55 1.62020687721102 0.140150991702988
8 3.6 1.38682868103387 0.01767080399901
10 3.6 1.43622067191752 0.0180636212188122
12 3.6 1.56338986473834 0.0204473684387534
8 3.65 1.47312284449591 0.015348537300162
10 3.65 1.58782616080323 0.0286627278765021
12 3.65 1.34885062767787 0.111323925186329
8 3.7 1.47561016319128 0.0200121433238039
10 3.7 1.5913449789852 0.0227584052719928
12 3.7 1.72031158828905 0.0293102698173883
8 3.75 1.57221899949037 0.085058425388072
10 3.75 1.51027614381873 0.139680616772263
12 3.75 1.57721951476102 0.0984356394144553
8 3.8 1.57879213173559 0.0268574718892833
10 3.8 1.80781750707568 0.0265233841224082
12 3.8 1.83225725534414 0.0439185542755839
8 3.85 1.89115369205415 0.194443607987751
10 3.85 1.63466486075878 0.161898708008847
12 3.85 1.30105544335981 0.267579747231085
8 3.9 1.71464404337701 0.0334037879757038
10 3.9 2.06245547958178 0.0442334913718907
12 3.9 2.01032618587768 0.0623645776552875
8 3.95 1.76987149902876 0.083816453784467
10 3.95 1.91947507553582 0.201250565376404
12 3.95 2.07578706388403 0.31709652781447
3 4 1.02157826144896 0.00587927614100342
4 4 1.23761698410735 0.0196741417314769
6 4 1.56995908866605 0.0231436039383492
8 4 1.89284396006793 0.0552457601348748
10 4 2.19881795362762 0.0781381697731667
12 4 2.49148556146561 0.186889456728343
3 4.5 1.14923253290072 0.00740582459806795
4 4.5 1.49775536694179 0.0323484986042648
6 4.5 2.36190737595134 0.0499061116892973
8 4.5 3.23980765198578 0.175840941975262
10 4.5 4.62132081505244 0.261951121108378
3 5 1.25100377197557 0.00813246681398746
4 5 1.70223682881407 0.0335205807995972
6 5 3.30686585104235 0.0749593368476166
8 5 8.11323804351729 1.44286946687243
3 5.5 1.3162925788466 0.00986138513952299
6 5.5 3.72146291396772 0.0992684974966073


==> data/s_af_1_b_10.csv <==
1 0.602472012918224 0.000142436299846092 -0.668567665875131 0.0130717094667897
1 0.602472012918224 0.000142436299833555 -0.668567665875133 0.0130717094771146
2.5 0.868625615915263 0.00287503517341283 -0.826714679505863 0.195790792523597
2.5 0.868625619111779 0.0028750351763417 -0.826714713405408 0.195790792695062
2 0.753042907731997 0.001208049896899 -0.82090492013246 0.104581593937038
2 0.75304290998896 0.00120804989562699 -0.820905152377474 0.10458159387033
3.55 1.42553909900821 0.0235392462614786 -1.78863767544067 1.61395325761598
3.55 1.42553911709653 0.0235392462523334 -1.78863803428181 1.61395325804377
3.5 1.33378810643503 0.016517418317322 3.11587455521097 1.56847544164117
3.5 1.33378812199607 0.0165174183156046 3.11587330119128 1.56847544257461
3.65 1.58782616080323 0.0286627278765021 -2.98949070645616 1.86605478947312
3.65 1.5878261468996 0.0286627278815107 -2.98948968785275 1.86605478947318
3.6 1.43622067191752 0.0180636212188122 0.879642470615471 1.36267427295905
3.6 1.43622079818729 0.0180636212096074 0.879638413857764 1.36267427152072
3.75 1.51027614381873 0.139680616772263 17.1609062501007 10.3012714148966
3.7 1.5913449789852 0.0227584052719928 -3.07172691748366 1.74189436739909
3.7 1.5913449997937 0.0227584052732899 -3.07172745389532 1.74189436728158
3.85 1.63466486075878 0.161898708008847 7.04329584419297 7.86744980578521
3.8 1.80781750707568 0.0265233841224082 -12.5225562699828 1.83513468039865
3.8 1.80781750763653 0.0265233841186214 -12.5225561099579 1.83513468051515
3.95 1.91947507553582 0.201250565376404 2.52680796647397 7.80654686848817
3.9 2.06245547958178 0.0442334913718907 -12.4419641556692 2.87643646442104
3.9 2.06245548734503 0.0442334913715261 -12.4419643315159 2.87643646388723
3 1.03830632841467 0.00641255144947937 -1.33373792998533 0.585656745426895
3 1.03830632841467 0.00641255136049429 -1.33373792998532 0.585656745828585
4.5 4.62132081505244 0.261951121108378 -124.361638547828 19.8447645957772
4.5 4.62132085200382 0.261951121106843 -124.361640836483 19.8447645950576
4 2.19881795362762 0.0781381697731667 -18.4739168135291 5.16679471549041
4 2.19881801244941 0.07813816977185 -18.4739183532036 5.16679471619726


==> data/s_af_1_b_12.csv <==
1 0.604609592104952 0.000254256956604226 -0.814052665813469 0.0225943465986241
1 0.604609592044897 0.000254256956425138 -0.814052657237098 0.0225943466091983
2.5 0.874117419915451 0.00377242561848101 -0.701754713161246 0.360233234974037
2.5 0.874117432388958 0.00377242561683837 -0.701755662366489 0.360233235278833
2 0.760094568802319 0.0016596798477544 -1.26915870869877 0.152328597303392
2 0.760094570511857 0.00165967984492068 -1.26915877678413 0.152328597278047
3.55 1.62020687721102 0.140150991702988 0.507656175382599 4.8903298662495
3.5 1.42036777917026 0.0283190274042827 -0.927163579024789 1.91313006245471
3.5 1.42036778256798 0.0283190274233671 -0.92716397075808 1.91313006247409
3.65 1.34885062767787 0.111323925186329 11.2966413940387 6.9671834994608
3.6 1.56338986473834 0.0204473684387534 -2.22900305687461 1.44734295382761
3.6 1.5633898701783 0.0204473684343796 -2.22900304112209 1.44734295390377
3.75 1.57721951476102 0.0984356394144553 3.82122907085746 6.07234238084709
3.7 1.72031158828905 0.0293102698173883 -7.30452448545111 2.45380825424937
3.7 1.720311589961 0.0293102698220479 -7.30452449157853 2.45380825369121
3.85 1.30105544335981 0.267579747231085 10.1437099215885 10.0149018617936
3.8 1.83225725534414 0.0439185542755839 -4.58876850295121 3.42220586039988
3.8 1.83225732954923 0.0439185543000534 -4.5887728193616 3.42220586112788
3.95 2.07578706388403 0.31709652781447 -14.5323273613645 12.237034125577
3.9 2.01032618587768 0.0623645776552875 -5.53973211339981 4.52507192084193
3.9 2.01032640913726 0.0623645776668062 -5.53974864793979 4.52507192141232
3 1.06075521544552 0.00996633016184469 -0.762812437278667 0.801251069154581
3 1.06075521266893 0.00996633017294543 -0.762812378440949 0.801251068132919
4 2.49148556146561 0.186889456728343 -31.1720764735881 10.1890832000805
4 2.49148521641968 0.186889456747136 -31.172060749409 10.1890832019164


==> data/s_af_1_b_3.csv <==
1 0.551378677908379 0.000232039829801175 -0.0217130892027829 0.0190468719694462
1 0.551378677908379 0.000232039829840461 -0.0217130892027828 0.019046872029144
2.5 0.729705168878312 0.00259234049271385 -0.362349703346106 0.205541228710632
2.5 0.729705168876397 0.00259234049309786 -0.362349703854042 0.205541229392096
2 0.660749668081773 0.00117415294711736 -0.177056372364312 0.0832002970428698
2 0.660749668081773 0.00117415294711737 -0.177056372364312 0.0832002970428698
3.5 0.896222859217844 0.00435783576034216 -0.800883786847754 0.445093046479768
3.5 0.896222859217844 0.00435783576203331 -0.800883786847754 0.445093046476128
3 0.808523928756431 0.00259246109491659 -0.924304402995435 0.237201538504259
3 0.808523928756431 0.00259246109514427 -0.924304402995434 0.237201538504123
4.5 1.14923253290072 0.00740582459806795 -0.632011236385721 0.632236743681728
4.5 1.1492325346185 0.00740582459900919 -0.632011874149777 0.63223674366253
4 1.02157826144896 0.00587927614100342 -1.50383789714062 0.555794483000341
4 1.02157826263108 0.00587927614483717 -1.5038378891735 0.555794483810018
5.5 1.3162925788466 0.00986138513952299 -0.213587069522627 0.773951456694064
5.5 1.3162925788466 0.00986138513547431 -0.213587069522627 0.773951456693438
5 1.25100377197557 0.00813246681398746 -2.07250851239659 0.658510360795847
5 1.25100377197557 0.00813246681394159 -2.07250851239659 0.658510360796047


==> data/s_af_1_b_4.csv <==
1 0.573265013030987 0.000359160186965192 -0.00539101654786878 0.0302855075857624
1 0.573265013030987 0.000359160188782549 -0.00539101654786772 0.0302855075857024
2.5 0.798952010007038 0.00431282544624082 -1.16509834300923 0.328836795416583
2.5 0.798952010515781 0.00431282544744039 -1.16509788623266 0.328836795320449
2 0.698643149875428 0.00218647965893152 -0.162154664803536 0.182787459216158
2 0.698643149875428 0.00218647965910522 -0.162154664803536 0.182787459218504
3.5 1.05143905424763 0.00699297659139907 -1.68009815397343 0.642562810612727
3.5 1.05143906010265 0.00699297659188415 -1.68009888555698 0.642562810941991
3 0.894379997515268 0.0090465480040546 -0.633450181538475 0.649671309672075
3 0.894379983195611 0.0090465480007963 -0.633449119946469 0.649671309988449
4.5 1.49775536694179 0.0323484986042648 -3.35224751317165 2.65868928335194
4.5 1.49775534660912 0.0323484985833656 -3.35224846799773 2.65868928378133
4 1.23761698410735 0.0196741417314769 -2.54645314275405 1.34132010738978
4 1.23761698891776 0.01967414172127 -2.54645318725957 1.34132010774412
5 1.70223682881407 0.0335205807995972 -7.59565099982967 2.58619794191683
5 1.70223682921155 0.0335205808032164 -7.59565122996103 2.58619794194627


==> data/s_af_1_b_6.csv <==
1 0.592263664196441 0.000240846587442184 -0.186249540421874 0.0270455990649754
1 0.592263664196441 0.000240846587442184 -0.186249540421874 0.0270455990649754
2.5 0.82969408205104 0.00305489653212748 0.0103435779623529 0.31966616122534
2.5 0.82969408205104 0.00305489651521066 0.0103435779623541 0.319666146155059
2 0.735822755523108 0.00186642665151027 -0.457682748865956 0.129528674762886
2 0.735822755523108 0.00186642665169973 -0.457682748865956 0.129528674763453
3.5 1.20549399336633 0.0117545613643987 -4.52464488483121 1.08155415664766
3.5 1.20549399250675 0.0117545613518379 -4.52464462081502 1.08155415710051
3 0.994411013388711 0.0071619951205124 -0.899924468864314 0.719420331010305
3 0.994411013388711 0.00716199512078307 -0.899924468864314 0.719420331000296
4.5 2.36190737595134 0.0499061116892973 -8.53689999685326 4.50785005061967
4.5 2.36190736389958 0.0499061116842138 -8.53690022480524 4.50785005124201
4 1.56995908866605 0.0231436039383492 0.259418552222221 2.00575157850715
4 1.56995908866605 0.023143603945205 0.259418552222223 2.005751583337
5.5 3.72146291396772 0.0992684974966073 -23.072213825065 7.33616078356012
5.5 3.7214629088809 0.0992684974875286 -23.0722130206927 7.33616078399208
5 3.30686585104235 0.0749593368476166 -26.9561849473957 5.41657465905714
5 3.30686585287941 0.0749593368502133 -26.9561852450722 5.41657465868494


==> data/s_af_1_b_8.csv <==
1 0.599474506000231 0.00027773940903899 -0.442794295486148 0.023571446964071
1 0.599474506733152 0.00027773940876133 -0.442794388625209 0.0235714469329943
2.5 0.863313716789957 0.00431094996332114 -0.843386688576174 0.337491656596283
2.5 0.863313715547285 0.00431094996250763 -0.843386625239213 0.337491656438785
2 0.747752358691208 0.00203569395509339 -0.641689186784502 0.18590248897542
2 0.747752358020764 0.00203569395404591 -0.641689096225415 0.185902488918442
3.55 1.35645626705569 0.011796326000853 -3.9961562709753 0.992035171006066
3.55 1.35645627512154 0.011796325999878 -3.99615629990751 0.992035171231864
3.5 1.30264961174269 0.0110222561808186 -2.56269667788614 0.815556875580017
3.5 1.30264963264738 0.011022256192047 -2.56269743271149 0.815556875572542
3.65 1.47312284449591 0.015348537300162 -5.30371142423532 1.14724927305558
3.65 1.47312284997278 0.015348537296204 -5.30371209339504 1.14724927283964
3.6 1.38682868103387 0.01767080399901 -1.80249093795657 1.18156562904396
3.6 1.38682867965835 0.0176708040003863 -1.80249214917456 1.18156562853334
3.75 1.57221899949037 0.085058425388072 -3.10008074473914 4.89234164269192
3.7 1.47561016319128 0.0200121433238039 -3.06576183277799 1.68371592202562
3.7 1.47561014798694 0.0200121433316343 -3.06576138452888 1.68371592181532
3.85 1.89115369205415 0.194443607987751 10.6045083066841 5.40454503176092
3.8 1.57879213173559 0.0268574718892833 0.384994679193957 2.33921339247681
3.8 1.57879214843448 0.0268574719163545 0.384994174670035 2.3392133918819
3.95 1.76987149902876 0.083816453784467 -5.93402427120343 4.25896126441533
3.9 1.71464404337701 0.0334037879757038 -3.27762093417268 2.4881633118153
3.9 1.7146440569698 0.0334037879781983 -3.27762152737786 2.48816331291404
3 1.02351504856363 0.00822220402023362 -1.30152030976406 0.637900005861512
3 1.02351504856363 0.00822220401485322 -1.30152030976406 0.637900004997271
4.5 3.23980765198578 0.175840941975262 -39.9135225438217 13.4968113980175
4.5 3.23980760705494 0.175840941976479 -39.9135216695083 13.496811398523
4 1.89284396006793 0.0552457601348748 -0.091734362284142 4.6474547523285
4 1.89284505621444 0.0552457602799435 -0.0918809642841402 4.64745470454306
5 8.11323804351729 1.44286946687243 -292.336940262028 104.107218460222


==> data/s_af_3_all_betas.csv <==
3 1 0.554924446066294 0.000224418457396645
4 1 0.575691773339725 0.000337132996496724
6 1 0.595020083472499 0.000224174191051459
8 1 0.600875552634536 0.000259080807981228
10 1 0.604390153494022 0.00013484040246183
12 1 0.605338167974727 0.000232147918182179
3 2 0.659004823308977 0.00120976589897529
4 2 0.696399591436788 0.00213254401950461
6 2 0.73463016619061 0.00185514741239861
8 2 0.745845096977854 0.00199627758126168
10 2 0.752039049594756 0.00121047953900505
12 2 0.758652029824706 0.00157872072443606
3 2.5 0.720733993751175 0.00287578582052593
4 2.5 0.795249492592446 0.00435838540087952
6 2.5 0.825387768565421 0.00336347910183429
8 2.5 0.862405332099752 0.00449773944145318
10 2.5 0.865033649703054 0.00293058781358735
12 2.5 0.87241227602097 0.00352079274447136
3 3 0.798973167361294 0.0033382691916227
4 3 0.894265461141967 0.00937883588801945
6 3 0.993729754400309 0.00707631738158115
8 3 1.01688159651213 0.00734193118858111
10 3 1.04366278850333 0.00620551913258528
12 3 1.06570675085716 0.00902871880621181
3 3.5 0.88054991456937 0.00476084636125275
4 3.5 1.0264730374941 0.0100572064528278
6 3.5 1.18202071088629 0.0128892015616763
8 3.5 1.27787729271983 0.011588570363091
10 3.5 1.36220265302752 0.0135908094249984
12 3.5 1.44252831037973 0.0248163591019981
8 3.55 1.35654935028727 0.011414716031145
10 3.55 1.43926767524011 0.0192218033273831
12 3.55 1.6241852599208 0.140057431314992
8 3.6 1.38879740888057 0.0179211126087189
10 3.6 1.47467837796311 0.015926836651389
12 3.6 1.55659107859354 0.0162537822916668
8 3.65 1.46706431330257 0.0149565015267621
10 3.65 1.59519416588246 0.0224179969104937
12 3.65 1.43818235673417 0.095389974059248
8 3.7 1.46510331997397 0.0199925869935704
10 3.7 1.60887960295936 0.0194380110296175
12 3.7 1.73539157999162 0.0217650040879833
8 3.75 1.55240165541565 0.0826905561291685
10 3.75 1.56669060538947 0.134536232375759
12 3.75 1.63815400834938 0.101274607370823
8 3.8 1.58823404054932 0.0255229126495847
10 3.8 1.80040583136442 0.0223500407439136
12 3.8 1.85607197154614 0.0300333705499428
8 3.85 1.85613413216214 0.172592133119905
10 3.85 1.6089148644513 0.15066224949557
12 3.85 1.42442900290102 0.233744608022269
8 3.9 1.71849161375027 0.028904192214061
10 3.9 2.10757173981208 0.0365686337672567
12 3.9 2.12574821624615 0.0379517073748776
8 3.95 1.85272239936355 0.0876253540079463
10 3.95 1.98191980620782 0.153346060469239
12 3.95 2.13358718754445 0.254522331579083
3 4 1.00163640328953 0.00756036370006817
4 4 1.22521668810112 0.0214107635044449
6 4 1.55384116589199 0.0239621182565143
8 4 1.92327715597409 0.0493283341490113
10 4 2.18204516537046 0.0495933522391587
12 4 2.32521382488019 0.0988055887955971
3 4.5 1.12181060320118 0.00942773904581689
4 4.5 1.45115131413864 0.0377719007230633
6 4.5 2.38757962533548 0.0553657555413847
8 4.5 3.06493412111296 0.135956034182834
10 4.5 3.74260928427912 0.116734287120504
3 5 1.21562761924829 0.00987431720794795
4 5 1.71395278134628 0.039040253748676
6 5 3.43334974585125 0.0670778674130595
8 5 4.12875148960522 0.591309025267911
3 5.5 1.2925960313704 0.0118790383393845
6 5.5 4.17035829854245 0.0911986525746072


==> data/s_af_3_b_10.csv <==
1 0.604390153494022 0.00013484040246183 -2.11573322275227 0.00958557597237446
1 0.604390153206981 0.000134840402452555 -2.11573321596847 0.0095855759765265
2.5 0.865033649703054 0.00293058781358735 -5.88167519274229 0.200186235377301
2.5 0.865033646737397 0.00293058781317994 -5.88167515045376 0.200186235362423
2 0.752039049594756 0.00121047953900505 -4.07759730405347 0.0738243000424984
2 0.752039049192986 0.00121047953951982 -4.07759728134639 0.0738243000475977
3.55 1.43926767524011 0.0192218033273831 -19.5196752633799 1.21813667741846
3.55 1.43926768015748 0.0192218033240726 -19.5196753873619 1.21813667732615
3.5 1.36220265302752 0.0135908094249984 -17.5975447052696 0.81019647909366
3.5 1.36220264527648 0.0135908094282047 -17.5975445252175 0.81019647904544
3.65 1.59519416588246 0.0224179969104937 -26.3286123130235 1.30320583413627
3.65 1.59519416588246 0.0224179969104937 -26.3286123130235 1.30320583413627
3.6 1.47467837796311 0.015926836651389 -21.0305892926885 0.903878246271096
3.6 1.47467839845394 0.0159268366541794 -21.0305898372376 0.903878246288313
3.75 1.56669060538947 0.134536232375759 -21.2963621482272 22.1321764526406
3.7 1.60887960295936 0.0194380110296175 -25.4105805982657 1.09249874293863
3.7 1.60887960323196 0.0194380110282716 -25.4105806919942 1.09249874288692
3.85 1.6089148644513 0.15066224949557 -11.4301922126918 21.4345738993045
3.8 1.80040583136442 0.0223500407439136 -31.1241814759803 1.2644681923876
3.8 1.80040582849163 0.0223500407423322 -31.1241814612341 1.26446819237807
3.95 1.98191980620782 0.153346060469239 -43.584547370264 22.4751189861951
3.9 2.10757173981208 0.0365686337672567 -42.7080900492509 2.02201170752522
3.9 2.10757173911045 0.0365686337628927 -42.7080899907221 2.02201170749943
3 1.04366278850333 0.00620551913258528 -9.10868208235859 0.391807317698409
3 1.04366278839291 0.00620551913291275 -9.10868207282899 0.391807317700942
4.5 3.74260928427912 0.116734287120504 -106.11819173302 5.66428058610549
4.5 3.74260930482058 0.116734287120128 -106.118191079724 5.66428058597897
4 2.18204516537046 0.0495933522391587 -44.5916315102394 2.84062253898079
4 2.18204518916039 0.0495933522321632 -44.5916322354472 2.84062253883115


==> data/s_af_3_b_12.csv <==
1 0.605338167974727 0.000232147918182179 -2.46870949318823 0.0268404726157332
1 0.605338167972402 0.000232147918059779 -2.46870949295775 0.0268404726123778
2.5 0.87241227602097 0.00352079274447136 -7.5004400815252 0.42009318043129
2.5 0.872412275031961 0.00352079274620319 -7.500439943314 0.420093180417955
2 0.758652029824706 0.00157872072443606 -5.27888119579354 0.186308646985928
2 0.758652030076214 0.00157872072411894 -5.27888119310959 0.18630864697587
3.55 1.6241852599208 0.140057431314992 -55.5447767497614 25.6466411821735
3.5 1.44252831037973 0.0248163591019981 -26.8287602167772 2.23811756095208
3.5 1.44252831587248 0.0248163590967624 -26.8287604785887 2.23811756082774
3.65 1.43818235673417 0.095389974059248 -13.5461160375001 18.8650346483199
3.6 1.55659107859354 0.0162537822916668 -30.5057512409181 1.21729181025471
3.6 1.55659107862494 0.0162537822905994 -30.5057513289962 1.21729181027234
3.75 1.63815400834938 0.101274607370823 -20.5700882937442 20.6568886795912
3.7 1.73539157999162 0.0217650040879833 -36.1803938981018 1.49423335295865
3.7 1.73539157745402 0.021765004088167 -36.1803937812144 1.49423335295848
3.85 1.42442900290102 0.233744608022269 62.4020325125262 37.6656245099533
3.8 1.85607197154614 0.0300333705499428 -42.6851187452595 1.93868009684669
3.8 1.85607197476697 0.0300333705489164 -42.6851188443927 1.93868009663575
3.95 2.13358718754445 0.254522331579083 4.03219206843239 42.2036886826855
3.9 2.12574821624615 0.0379517073748776 -53.7645019861127 2.54012277811554
3.9 2.12574821559616 0.0379517073705 -53.7645019405747 2.54012277807391
3 1.06570675085716 0.00902871880621181 -13.1470626706177 1.07270350254877
3 1.06570675086085 0.009028718806422 -13.1470626739955 1.07270350258453
4 2.32521382488019 0.0988055887955971 -56.3017878049319 7.58315248632992
4 2.3252138248833 0.098805588799305 -56.3017878050971 7.58315248685191


==> data/s_af_3_b_3.csv <==
1 0.554924446066294 0.000224418457396645 -0.498593634142903 0.00460013205677099
1 0.554924446449244 0.000224418456736648 -0.498593643020288 0.004600132057372
2.5 0.720733993751175 0.00287578582052593 -0.918659755251766 0.0606312413985363
2.5 0.720733993721807 0.0028757858139386 -0.918659754566164 0.060631241393714
2 0.659004823308977 0.00120976589897529 -0.791706045318356 0.0257224557282887
2 0.659004823006292 0.0012097658979524 -0.791706038311777 0.0257224557312594
3.5 0.88054991456937 0.00476084636125275 -1.14897499571966 0.11495875558023
3.5 0.880549918812175 0.0047608463602432 -1.1489750505589 0.114958755575191
3 0.798973167361294 0.0033382691916227 -1.10365387240736 0.0789889824373201
3 0.798973168494645 0.00333826919111871 -1.10365390426896 0.0789889824366507
4.5 1.12181060320118 0.00942773904581689 -2.76180026885806 0.249828222944561
4.5 1.1218106047829 0.00942773904428728 -2.76180003072457 0.249828222987812
4 1.00163640328953 0.00756036370006817 -1.95805166913561 0.164382110262158
4 1.00163640342678 0.00756036369946074 -1.95805166594641 0.164382110251572
5.5 1.2925960313704 0.0118790383393845 -3.15876083727644 0.273336198050554
5.5 1.2925960313704 0.0118790383461311 -3.15876083727644 0.273336198022975
5 1.21562761924829 0.00987431720794795 -2.88954896262585 0.228848614748996
5 1.21562761924829 0.00987431720761762 -2.88954896262585 0.228848614738905


==> data/s_af_3_b_4.csv <==
1 0.575691773339725 0.000337132996496724 -0.684921266432967 0.0140686470653386
1 0.575691773339725 0.000337132996482977 -0.684921266432967 0.0140686470642598
2.5 0.795249492592446 0.00435838540087952 -2.14701642996734 0.192234118074935
2.5 0.79524949340846 0.0043583854009626 -2.14701636631886 0.192234118061701
2 0.696399591436788 0.00213254401950461 -1.24232507565663 0.0920669485662873
2 0.696399589722496 0.00213254401812992 -1.24232498824612 0.0920669487783468
3.5 1.0264730374941 0.0100572064528278 -3.06057817584676 0.325928487397917
3.5 1.02647304356321 0.0100572064527756 -3.06057832138586 0.325928487397197
3 0.894265461141967 0.00937883588801945 -2.75100388050874 0.3588545521742
3 0.894265456130595 0.00937883589183096 -2.75100379696902 0.358854552173263
4.5 1.45115131413864 0.0377719007230633 -6.67877581276106 1.58061621362254
4.5 1.45115132917261 0.0377719007151052 -6.67877550886892 1.5806162134513
4 1.22521668810112 0.0214107635044449 -4.46921907922946 0.876431433582099
4 1.22521668810112 0.0214107635044449 -4.46921907922946 0.876431433582099
5 1.71395278134628 0.039040253748676 -6.59707740305577 1.8159267663715
5 1.71395278585774 0.0390402537545587 -6.59707764811962 1.81592676659772


==> data/s_af_3_b_6.csv <==
1 0.595020083472499 0.000224174191051459 -1.21967231283016 0.0107305308207246
1 0.595020084819157 0.000224174191924467 -1.21967230671705 0.0107305308184429
2.5 0.825387768565421 0.00336347910183429 -2.91859940656274 0.158104117146114
2.5 0.825387718231131 0.00336347912220311 -2.9185996095908 0.158104117083512
2 0.73463016619061 0.00185514741239861 -2.30102565770595 0.081369937632034
2 0.734630165256996 0.00185514741305078 -2.30102566956893 0.0813699376413624
3.5 1.18202071088629 0.0128892015616763 -5.69246726474404 0.635217359589442
3.5 1.18202070965081 0.0128892015614869 -5.69246739677664 0.635217359674053
3 0.993729754400309 0.00707631738158115 -4.99003447237538 0.33970565520285
3 0.993729752325218 0.00707631738153248 -4.99003456437921 0.339705655153407
4.5 2.38757962533548 0.0553657555413847 -29.6766871864371 2.26893086594611
4.5 2.38757959364043 0.0553657555391006 -29.6766868524163 2.26893086586902
4 1.55384116589199 0.0239621182565143 -11.0181932330821 1.09777136974908
4 1.55384118214591 0.0239621182536975 -11.0181931949064 1.09777136980475
5.5 4.17035829854245 0.0911986525746072 -65.1106241849637 3.45072601195256
5.5 4.17035830778383 0.0911986525748225 -65.1106242662916 3.4507260118992
5 3.43334974585125 0.0670778674130595 -48.3657381588392 2.46470010587337
5 3.4333497443197 0.0670778674100132 -48.365738215963 2.46470010587462


==> data/s_af_3_b_8.csv <==
1 0.600875552634536 0.000259080807981228 -1.60962319270741 0.0192365654224035
1 0.600875553143645 0.000259080808041423 -1.60962323546569 0.0192365654187594
2.5 0.862405332099752 0.00449773944145318 -5.23948108938075 0.311162188770647
2.5 0.862405333095311 0.00449773944122995 -5.23948107572459 0.311162188758465
2 0.745845096977854 0.00199627758126168 -3.21493675721958 0.14343245037124
2 0.745845096969238 0.00199627758098158 -3.21493675670386 0.143432450391843
3.55 1.35654935028727 0.011414716031145 -12.9112483812446 0.61192933233088
3.55 1.35654934616673 0.0114147160310462 -12.9112483138048 0.611929332348807
3.5 1.27787729271983 0.011588570363091 -11.5205798474399 0.588635993233712
3.5 1.27787729313405 0.011588570367007 -11.5205798150699 0.588635993129324
3.65 1.46706431330257 0.0149565015267621 -16.7520398802488 0.784402448253776
3.65 1.46706432724251 0.01495650152762 -16.7520401449693 0.784402448308448
3.6 1.38879740888057 0.0179211126087189 -13.513969999474 0.940165032623651
3.6 1.3887974306495 0.0179211126071873 -13.5139702680793 0.940165032649691
3.75 1.55240165541565 0.0826905561291685 -17.6824031047646 11.1376661008287
3.7 1.46510331997397 0.0199925869935704 -14.205215344068 0.953051342002996
3.7 1.46510331512085 0.0199925869923737 -14.2052152230149 0.953051342024137
3.85 1.85613413216214 0.172592133119905 -57.9811870315269 22.2227591395755
3.8 1.58823404054932 0.0255229126495847 -18.2097452722102 1.23406476936019
3.8 1.58823361043096 0.0255229126833146 -18.2097401018644 1.23406476943916
3.95 1.85272239936355 0.0876253540079463 -24.414519028016 12.254319999498
3.9 1.71849161375027 0.028904192214061 -21.2147804380452 1.36261689488536
3.9 1.71849163489956 0.0289041922150107 -21.2147808668712 1.36261689500659
3 1.01688159651213 0.00734193118858111 -7.0608938773703 0.529379340914784
3 1.01688159603909 0.0073419311915126 -7.06089386281784 0.529379340886218
4.5 3.06493412111296 0.135956034182834 -55.2750225575827 6.74262701879946
4.5 3.06493417750354 0.135956034190367 -55.2750232776223 6.74262701897384
4 1.92327715597409 0.0493283341490113 -27.4709519917557 3.25293539469373
4 1.92327712121394 0.0493283341630027 -27.4709518180742 3.2529353947446
5 4.12875148960522 0.591309025267911 -106.978608142183 20.9110679508961


==> data/s_f_1_all_betas.csv <==
3 1 0.0371054155182029 0.00011077739759709
4 1 0.020647168164915 0.000272103509651554
6 1 0.0079000258867967 9.71061240392965e-05
8 1 0.00351874862411475 6.35282356997536e-05
10 1 0.00216682763986271 3.25332900334671e-05
12 1 0.00160951210761278 5.75482672250582e-05
3 2 0.0432741861279444 0.000345752088620298
4 2 0.0228411016003309 0.00100344598166508
6 2 0.00878524049004107 0.00042412533235141
8 2 0.00414433548714264 0.000265896372322284
10 2 0.00221533824768808 0.000154815290338052
12 2 0.00165749723472741 0.000221624926135312
3 2.5 0.0462328270306937 0.000577180610271966
4 2.5 0.0259367560971321 0.00160995242904341
6 2.5 0.00952898441826041 0.000674887723885096
8 2.5 0.00462191117885382 0.000507519746490522
10 2.5 0.00299241335164709 0.000356729463702464
12 2.5 0.00234718268395391 0.000467825937921184
3 3 0.0519775826855422 0.000754372302188322
4 3 0.0266767857691318 0.00226482755474477
6 3 0.0104714610196173 0.00116759734682402
8 3 0.00609585552856819 0.000769867858245898
10 3 0.00284015740606468 0.00056427626573522
12 3 0.00411797758231677 0.00101543348305865
3 3.5 0.0567110892789509 0.00104107215137592
4 3.5 0.0312144079312559 0.000695176972103502
6 3.5 0.015310815712528 0.00188017308336922
8 3.5 0.00556647095175384 0.000877390470256353
10 3.5 0.00230718186030604 0.00105487938726493
12 3.5 0.00490341119027151 0.00225497232205019
8 3.55 0.0036117995884008 0.00130569940376376
10 3.55 0.000435250258504909 0.00124764605203243
8 3.6 0.00660605924832376 0.00147285675295811
10 3.6 0.00209804763642047 0.00136164868675392
12 3.6 0.00229108746315841 0.00216857388899102
8 3.65 0.00647867115941969 0.00136898342128427
10 3.65 0.00390346527804973 0.00156224271614699
8 3.7 0.0038197560133455 0.00153212327270267
10 3.7 0.00580460753471032 0.00149855093398352
12 3.7 0.00466146035133534 0.00227096148493817
8 3.8 0.00537038163608687 0.00182180892610011
10 3.8 0.00704053499351329 0.00250196103615068
12 3.8 0.00390582742216818 0.00255173855513368
8 3.9 0.00454488237770889 0.00231841458737573
10 3.9 0.0111706351235331 0.00340828036030212
12 3.9 0.000373320661487188 0.00358327908161387
3 4 0.0704253196264339 0.0015368705981038
4 4 0.0421181385886062 0.00481660721898945
6 4 0.0161704605143588 0.00287583124537326
8 4 0.0125296155773966 0.00385030623309592
10 4 0.00179956073560107 0.00424294878979417
12 4 -0.0170383752664214 0.0176885507611271
3 4.5 0.0784617330437472 0.00183554363883627
4 4.5 0.0515399246799597 0.00626728085276207
6 4.5 0.010827200006008 0.00484109395080621
8 4.5 0.0270124053158538 0.00958126535277638
10 4.5 0.00994403679840042 0.0153857880686008
3 5 0.0929294817019136 0.00203364517541964
4 5 0.0404819120498887 0.00760366621955142
6 5 0.0354159917552939 0.00556127602080318
3 5.5 0.106052643102397 0.00178104622431867
6 5.5 0.0295673905266661 0.00628890005659776


==> data/s_f_1_b_10.csv <==
1 0.00216682763986271 3.25332900334671e-05 -0.0348967667180454 0.00620214368320646
1 0.0021668277113859 3.25332900423076e-05 -0.0348967800529472 0.00620214368475856
2.5 0.00299241335164709 0.000356729463702464 -0.229008928921826 0.0652571904573121
2.5 0.00299241325183815 0.000356729463704151 -0.229008910551227 0.0652571904562133
2 0.00221533824768808 0.000154815290338052 -0.0899441098805162 0.0298418827353313
2 0.00221533813703479 0.000154815290316979 -0.0899440873849078 0.0298418827295113
3.55 0.000435250258504909 0.00124764605203243 0.195607782780302 0.225004115058617
3.55 0.00043524966687983 0.00124764605220839 0.195607890186934 0.225004115133544
3.5 0.00230718186030604 0.00105487938726493 -0.147707826570225 0.204355726399505
3.5 0.00230718166096411 0.00105487938725695 -0.147707784055913 0.204355726411106
3.65 0.00390346527804973 0.00156224271614699 -0.304226388898685 0.292291648553832
3.65 0.00390346500801438 0.00156224271624935 -0.304226348280356 0.292291648562581
3.6 0.00209804763642047 0.00136164868675392 0.00476044888065258 0.264706996201319
3.6 0.00209804827267472 0.00136164868455161 0.00476031588383207 0.264706995775579
3.7 0.00580460753471032 0.00149855093398352 -0.596009028356184 0.319121082392384
3.7 0.00580460750265672 0.00149855093396459 -0.596009019534469 0.319121082389481
3.8 0.00704053499351329 0.00250196103615068 -0.85038495987928 0.421306667606553
3.8 0.00704053524244733 0.00250196103624849 -0.850384986172045 0.421306667625584
3.9 0.0111706351235331 0.00340828036030212 -1.3760686522429 0.558771915680594
3.9 0.0111706725921124 0.00340828035077174 -1.37607328743176 0.55877191453509
3 0.00284015740606468 0.00056427626573522 -0.213847602658725 0.114321870406051
3 0.00284015738141044 0.000564276265796861 -0.213847594806478 0.114321870420176
4.5 0.00994403679840042 0.0153857880686008 -0.470314991191496 2.0548563799157
4.5 0.00994403703740208 0.0153857880699559 -0.470315060051434 2.0548563801686
4 0.00179956073560107 0.00424294878979417 0.300638268153048 0.713552739219558
4 0.00179956217116896 0.00424294879043621 0.300637992396619 0.713552739321948


==> data/s_f_1_b_12.csv <==
1 0.00160951210761278 5.75482672250582e-05 -0.0813421451659428 0.0170166945012009
1 0.00160951200952346 5.75482672183701e-05 -0.0813421171725519 0.0170166944982975
2.5 0.00234718268395391 0.000467825937921184 -0.377386919593183 0.130881189041753
2.5 0.00234718264580871 0.0004678259379044 -0.377386907082242 0.130881189038884
2 0.00165749723472741 0.000221624926135312 -0.120199084605454 0.0720162959785489
2 0.00165749709062682 0.000221624926172085 -0.12019904039928 0.0720162959912828
3.5 0.00490341119027151 0.00225497232205019 -0.997056585582195 0.628458982129476
3.5 0.00490341140731571 0.00225497232213976 -0.997056653472776 0.628458982125529
3.6 0.00229108746315841 0.00216857388899102 -0.213512572191563 0.426414707304239
3.6 0.00229108699876615 0.00216857388872406 -0.213512503404173 0.426414707266062
3.7 0.00466146035133534 0.00227096148493817 -0.790264214461919 0.464437926510246
3.7 0.00466146044698472 0.00227096148486871 -0.790264259812203 0.464437926488256
3.8 0.00390582742216818 0.00255173855513368 -0.496361688796835 0.507194472873526
3.8 0.00390582710859488 0.00255173855475207 -0.496361648365207 0.507194472814602
3.9 0.000373320661487188 0.00358327908161387 -0.31120345107504 0.684160664869152
3.9 0.000373321311946821 0.00358327908092554 -0.311203573864204 0.684160664631328
3 0.00411797758231677 0.00101543348305865 -0.885683184965829 0.287968275863906
3 0.00411797768371296 0.00101543348306715 -0.88568321486316 0.287968275863733
4 -0.0170383752664214 0.0176885507611271 3.83207523763709 3.46475880728121
4 -0.0170383751923226 0.0176885507594699 3.83207521741319 3.46475880711545


==> data/s_f_1_b_3.csv <==
1 0.0371054155182029 0.00011077739759709 -0.10234017276314 0.00585978937548133
1 0.0371054158682811 0.000110777397865869 -0.102340183204227 0.00585978937567492
2.5 0.0462328270306937 0.000577180610271966 -0.211110151360762 0.0304632021086368
2.5 0.0462328268196027 0.00057718061008942 -0.211110125972246 0.0304632020970297
2 0.0432741861279444 0.000345752088620298 -0.223491990436313 0.0183181656868162
2 0.043274187012935 0.000345752088099582 -0.223492012254027 0.0183181656679588
3.5 0.0567110892789509 0.00104107215137592 -0.187430667185322 0.0558273810399502
3.5 0.0567110893696515 0.00104107215849963 -0.187430728603843 0.0558273814621818
3 0.0519775826855422 0.000754372302188322 -0.257224627618584 0.0417789518580268
3 0.0519775834361501 0.000754372302794253 -0.257224669738929 0.04177895188782
4.5 0.0784617330437472 0.00183554363883627 -0.390455984648837 0.0946500280886354
4.5 0.078461734455045 0.00183554364184073 -0.390456019834345 0.0946500282418781
4 0.0704253196264339 0.0015368705981038 -0.46812643128704 0.0805898115490264
4 0.0704253191965794 0.00153687059896142 -0.468126405821522 0.0805898115859308
5.5 0.106052643102397 0.00178104622431867 -0.525440505423326 0.0982673607631175
5.5 0.106052648727371 0.00178104622637974 -0.52544065318241 0.0982673607920015
5 0.0929294817019136 0.00203364517541964 -0.49608694636864 0.10609565735764
5 0.0929294891173659 0.00203364517525956 -0.496087184451476 0.10609565744065


==> data/s_f_1_b_4.csv <==
1 0.020647168164915 0.000272103509651554 -0.137269100277131 0.0249277414954002
1 0.0206471693433257 0.000272103510036259 -0.137269175082519 0.0249277415312673
2.5 0.0259367560971321 0.00160995242904341 -0.339999873787404 0.145764319032659
2.5 0.0259367559776341 0.0016099524279646 -0.339999851420247 0.145764318947027
2 0.0228411016003309 0.00100344598166508 -0.182920014393765 0.092022214275436
2 0.0228411010162388 0.00100344598254359 -0.182919935609752 0.09202221440569
3.5 0.0312144079312559 0.000695176972103502 -0.26178468962149 0.0475167732212416
3.5 0.0312144091817022 0.00069517697044412 -0.26178477173766 0.0475167731236267
3 0.0266767857691318 0.00226482755474477 -0.162995817000122 0.20447668106059
3 0.0266767843155089 0.00226482755378386 -0.162995677266119 0.204476681076404
4.5 0.0515399246799597 0.00626728085276207 -0.79547030363766 0.565686819391234
4.5 0.0515399246494951 0.00626728085238759 -0.795470277934907 0.565686819386178
4 0.0421181385886062 0.00481660721898945 -0.701936046270929 0.438667575265737
4 0.0421181382535373 0.00481660722341626 -0.701936057119136 0.438667575664516
5 0.0404819120498887 0.00760366621955142 1.03015702123754 0.692099769049129
5 0.0404819151268033 0.00760366621760865 1.03015665187222 0.692099768856198


==> data/s_f_1_b_6.csv <==
1 0.0079000258867967 9.71061240392965e-05 -0.0780027668142645 0.0121157518737308
1 0.00790002573622578 9.71061239035302e-05 -0.0780027582982755 0.0121157518596548
2.5 0.00952898441826041 0.000674887723885096 -0.238643801142081 0.0805914817447633
2.5 0.0095289842914777 0.000674887723578854 -0.238643786439255 0.0805914817316617
2 0.00878524049004107 0.00042412533235141 -0.164077301954736 0.046471118717126
2 0.00878524120104951 0.000424125332514897 -0.164077358787893 0.0464711187267969
3.5 0.015310815712528 0.00188017308336922 -0.594688065594131 0.21582653821955
3.5 0.0153108155283391 0.00188017308347189 -0.594688072064974 0.21582653822712
3 0.0104714610196173 0.00116759734682402 -0.300921907380091 0.140163092899927
3 0.0104714609189736 0.00116759734688443 -0.300921890910376 0.140163092907064
4.5 0.010827200006008 0.00484109395080621 0.462701738950774 0.540860997642101
4.5 0.0108271988104114 0.00484109395222531 0.462701819664597 0.540860997845349
4 0.0161704605143588 0.00287583124537326 -0.528690847208065 0.328952938639586
4 0.0161704613458528 0.00287583124557631 -0.528690888386336 0.328952938625459
5.5 0.0295673905266661 0.00628890005659776 -0.00672009709482443 0.676297826092169
5.5 0.0295674303103768 0.00628889989308674 -0.00672454080228091 0.676297808431916
5 0.0354159917552939 0.00556127602080318 -1.6418211379148 0.632380718026217
5 0.0354160554921428 0.00556127599868981 -1.64182378892736 0.632380717169683


==> data/s_f_1_b_8.csv <==
1 0.00351874862411475 6.35282356997536e-05 0.0046522586598981 0.0128243569369805
1 0.00351874792754688 6.35282360794294e-05 0.00465240416382285 0.0128243569939006
2.5 0.00462191117885382 0.000507519746490522 -0.168253521281426 0.101056783306346
2.5 0.00462191106673345 0.000507519746539987 -0.168253503730015 0.101056783320282
2 0.00414433548714264 0.000265896372322284 -0.143881798721879 0.0536031806907953
2 0.00414433548889094 0.000265896372384491 -0.143881809155622 0.0536031807049565
3.55 0.0036117995884008 0.00130569940376376 0.0605070078414677 0.18740924019503
3.55 0.00361179961187992 0.00130569940367408 0.0605070110675282 0.187409240190425
3.5 0.00556647095175384 0.000877390470256353 -0.17292199271102 0.125394257264878
3.5 0.00556647072969672 0.000877390470344239 -0.172921964399662 0.125394257281989
3.65 0.00647867115941969 0.00136898342128427 -0.32908245460013 0.195344534727914
3.65 0.00647867113870644 0.00136898342117034 -0.329082437008354 0.195344534717681
3.6 0.00660605924832376 0.00147285675295811 -0.33847501741753 0.227043552933536
3.6 0.00660605897086 0.00147285675291677 -0.33847498629781 0.227043552932508
3.7 0.0038197560133455 0.00153212327270267 0.0873961402972798 0.239742753980197
3.7 0.00381975519255042 0.00153212327345458 0.0873962816044072 0.239742754131901
3.8 0.00537038163608687 0.00182180892610011 0.0518735504960297 0.281256190577446
3.8 0.00537038117867117 0.00182180892599926 0.0518736489527438 0.281256190526337
3.9 0.00454488237770889 0.00231841458737573 -0.00517487501042783 0.345936323799239
3.9 0.00454488406480285 0.00231841457496892 -0.00517517094429742 0.345936321348137
3 0.00609585552856819 0.000769867858245898 -0.428286846580548 0.156639206895309
3 0.00609585560331325 0.000769867858265377 -0.42828685954422 0.15663920690022
4.5 0.0270124053158538 0.00958126535277638 -1.94827365928301 1.81480549166686
4.5 0.0270124053858927 0.00958126535306661 -1.94827367990809 1.81480549167404
4 0.0125296155773966 0.00385030623309592 -0.935826844714519 0.753033073937434
4 0.0125296153158686 0.00385030623295738 -0.935826799714283 0.753033073923004


==> data/s_f_3_all_betas.csv <==
3 1 0.0512376187149736 0.00717913807116958
4 1 0.00912848335582707 0.012679396182473
6 1 0.0101086152707559 0.00780625665350583
8 1 0.00528600894485225 0.00489664549573334
10 1 0.00590812903708076 0.0032378740401369
12 1 0.00461102185157019 0.00522169543650287
3 2 0.0630308696743114 0.0141643477143692
4 2 0.0517351264691105 0.0308442775807161
6 2 0.0201036060067059 0.0148076902855062
8 2 0.0201940965398771 0.0123286695960311
10 2 0.0058067905689719 0.0079682952943593
12 2 0.00603540447765008 0.0124522976244957
3 2.5 0.0388757412516892 0.0218139773145628
4 2.5 0.0294099708221496 0.0433539986379281
6 2.5 0.00732874890205757 0.0320632727267474
8 2.5 0.0574296286712604 0.020603106669933
10 2.5 0.0354867938536074 0.0145785469459936
12 2.5 0.046358925084501 0.0219813443651969
3 3 0.112961086055994 0.0250705467983299
4 3 0.0553170905759031 0.0641133502305426
6 3 -0.0314995054913364 0.044729007957049
8 3 -0.0595541104310588 0.0291411992821891
10 3 -0.018113989146829 0.027744546222306
12 3 0.0451900305485816 0.0396235526145974
3 3.5 0.123901885857589 0.0328121522795122
4 3.5 0.071137907232473 0.0165037844442449
6 3.5 0.0233600192916516 0.0715771463403787
8 3.5 -0.00463000991164404 0.0274592373331945
10 3.5 -0.00124559736575292 0.0337918132108998
12 3.5 0.184498835266847 0.0656238337089505
8 3.55 -0.0274973930963291 0.0436986712713572
10 3.55 0.106030275916905 0.0513487495017458
12 3.55 0.631759287131633 0.253188582464477
8 3.6 0.0346309987455709 0.0492328668683295
10 3.6 -0.0467129486178893 0.0483184112406586
12 3.6 -0.0177465927906233 0.0564955206442004
8 3.65 0.0070571971646059 0.0458152813981394
10 3.65 0.0947148461851687 0.0526669540588254
12 3.65 -0.127627477477434 0.31985590222898
8 3.7 0.0635370633905378 0.0495252416441274
10 3.7 0.0142156011920103 0.0556080647274023
12 3.7 0.123341689044802 0.0774076934532291
8 3.75 0.237265367250303 0.189384551728465
10 3.75 -0.345518564815847 0.2665747062384
12 3.75 0.0499305982330286 0.262113591748886
8 3.8 -0.0407383884376507 0.057879880827174
10 3.8 -0.0930318511824224 0.0711764336143142
12 3.8 -0.0217516985233263 0.0854963224471429
8 3.85 0.320254721446891 0.259342201056133
10 3.85 0.0294059517490886 0.306868299890923
12 3.85 0.299387567837966 0.327369892501364
8 3.9 0.0203587867907772 0.0676484322565235
10 3.9 0.0770466900947046 0.0888230531466191
12 3.9 -0.0655419377149876 0.0911896514768189
8 3.95 -0.337339279372026 0.215677635287062
10 3.95 0.389133636799663 0.322834699284627
12 3.95 -0.0270933572349034 0.389100526347151
3 4 0.13903043401702 0.0435193731554163
4 4 -0.0726853092274488 0.111171045309065
6 4 -0.0022324989978303 0.105615206202692
8 4 -0.0167445664918712 0.0996759585306073
10 4 -0.0634643012612859 0.115713488129839
12 4 -0.191436727670148 0.170055090360894
3 4.5 0.0362022873464939 0.0423345219226446
4 4.5 0.0208941822978685 0.161095755091023
6 4.5 0.122860795899813 0.172357041768754
8 4.5 0.0983350333669472 0.217483025046815
10 4.5 -0.0661484341761103 0.232492234613432
3 5 0.110550392232791 0.042223715517187
4 5 0.245552832179724 0.18956367411416
6 5 0.0795183957309707 0.164530520568861
8 5 -0.571108493923846 0.652237572495036
3 5.5 0.0834409096338797 0.0484806635208909
6 5.5 0.160734899024666 0.225777859804733


==> data/s_f_3_b_10.csv <==
1 0.00590812903708076 0.0032378740401369 1.06191062537241 0.389992171029364
1 0.00590812900615396 0.00323787404014375 1.06191062946825 0.389992171029442
2.5 0.0354867938536074 0.0145785469459936 0.287028236978992 1.4565341683557
2.5 0.0354867934928561 0.0145785469455537 0.287028276791597 1.45653416825882
2 0.0058067905689719 0.0079682952943593 2.08117910206705 0.878291772884547
2 0.00580678800379724 0.00796829529439624 2.08117935442171 0.878291772889047
3.55 0.106030275916905 0.0513487495017458 -3.5046722490494 5.21679892907526
3.55 0.106030282982904 0.0513487495011774 -3.50467307307978 5.21679892900548
3.5 -0.00124559736575292 0.0337918132108998 6.41338332072291 3.42462859940548
3.5 -0.00124564356721696 0.0337918132095661 6.41338732670489 3.42462859916284
3.65 0.0947148461851687 0.0526669540588254 -0.532524615929493 5.40350614370535
3.65 0.0947148461851688 0.0526669540582964 -0.532524615929496 5.40350614351568
3.6 -0.0467129486178893 0.0483184112406586 11.1589361328996 4.85920656852262
3.6 -0.0467129459019006 0.0483184112418235 11.1589358746472 4.85920656866038
3.75 -0.345518564815847 0.2665747062384 83.3480195455595 53.1260612965645
3.7 0.0142156011920103 0.0556080647274023 8.39873542141075 5.34860596333051
3.7 0.0142156021277677 0.055608064725811 8.39873525889409 5.34860596335905
3.85 0.0294059517490886 0.306868299890923 -8.40794807182006 55.5375662560538
3.8 -0.0930318511824224 0.0711764336143142 14.2593030583486 6.67159633767288
3.8 -0.0930318519344879 0.0711764336147088 14.2593031789838 6.67159633763236
3.95 0.389133636799663 0.322834699284627 -60.6081632915707 58.7160563151592
3.9 0.0770466900947046 0.0888230531466191 6.19980924063321 7.82122516566087
3.9 0.0770467030609726 0.0888230531489624 6.19980827529672 7.82122516590266
3 -0.018113989146829 0.027744546222306 4.90586548180449 2.59645485282603
3 -0.018113993056643 0.0277445462221332 4.90586581131366 2.59645485285498
4.5 -0.0661484341761103 0.232492234613432 28.3098497005062 20.2074607202571
4.5 -0.0661484696194362 0.232492234608029 28.3098521875767 20.207460719991
4 -0.0634643012612859 0.115713488129839 16.8412217160252 10.3245534998072
4 -0.0634642952343243 0.115713488127741 16.84122123037 10.3245534999344


==> data/s_f_3_b_12.csv <==
1 0.00461102185157019 0.00522169543650287 1.58094678139859 1.06080412496049
1 0.00461102195037193 0.0052216954365081 1.58094675818942 1.06080412496563
2.5 0.046358925084501 0.0219813443651969 -2.55889826304069 4.10215225010752
2.5 0.0463589245124711 0.0219813443644121 -2.55889812094842 4.10215224992017
2 0.00603540447765008 0.0124522976244957 2.40506594064187 2.49401483402015
2 0.00603540520915328 0.0124522976244053 2.40506579679961 2.49401483401015
3.55 0.631759287131633 0.253188582464477 -105.76860926511 53.2879631970893
3.5 0.184498835266847 0.0656238337089505 -20.7710421735182 10.7116164997877
3.5 0.184498834184939 0.065623833708312 -20.7710419793136 10.7116164998598
3.65 -0.127627477477434 0.31985590222898 50.7915830689624 66.6864255042016
3.6 -0.0177465927906233 0.0564955206442004 8.73438574181836 5.8476559940529
3.6 -0.0177465883217817 0.0564955206447431 8.73438533570027 5.84765599418302
3.75 0.0499305982330286 0.262113591748886 4.68068484403976 59.6216976476101
3.7 0.123341689044802 0.0774076934532291 -4.48472321978902 7.68183318884871
3.7 0.123341685908923 0.0774076934525543 -4.48472281339986 7.68183318882958
3.85 0.299387567837966 0.327369892501364 -40.8077472683677 71.7686759841974
3.8 -0.0217516985233263 0.0854963224471429 8.67350007964097 8.60586940034154
3.8 -0.0217517208239113 0.0854963224435096 8.67350219725365 8.60586939985151
3.95 -0.0270933572349034 0.389100526347151 12.6678159331216 86.0311548542666
3.9 -0.0655419377149876 0.0911896514768189 14.2985288145722 9.86728396066231
3.9 -0.0655419332184735 0.0911896514764496 14.29852839167 9.86728396071599
3 0.0451900305485816 0.0396235526145974 -2.32256417658629 7.10963462077933
3 0.0451900318026768 0.0396235526165957 -2.3225643777597 7.10963462093254
4 -0.191436727670148 0.170055090360894 41.6609254632603 25.3984793370845
4 -0.191436724504228 0.170055090361918 41.6609250194289 25.3984793373191


==> data/s_f_3_b_3.csv <==
1 0.0512376187149736 0.00717913807116958 -0.125529476247952 0.185578192962879
1 0.0512376184350286 0.00717913807061812 -0.125529468487715 0.185578192943447
2.5 0.0388757412516892 0.0218139773145628 0.978050943815807 0.533391359683687
2.5 0.038875740936122 0.0218139773137954 0.97805095341693 0.53339135966227
2 0.0630308696743114 0.0141643477143692 0.137978713525987 0.360687813978986
2 0.0630308705096536 0.0141643477136854 0.137978689784533 0.360687813957747
3.5 0.123901885857589 0.0328121522795122 -0.492576404172014 0.846213375328808
3.5 0.123901887109451 0.032812152278651 -0.492576436526003 0.846213375304942
3 0.112961086055994 0.0250705467983299 -0.345191565737697 0.666053475169428
3 0.112961085046574 0.0250705467979812 -0.345191518024001 0.666053475151634
4.5 0.0362022873464939 0.0423345219226446 3.13507978458712 1.16155651202436
4.5 0.036202288222225 0.0423345219225627 3.13507976222414 1.16155651205084
4 0.13903043401702 0.0435193731554163 0.00581767414430688 1.10227372994785
4 0.13903043401702 0.0435193730744166 0.0058176741443075 1.10227373134028
5.5 0.0834409096338797 0.0484806635208909 2.90428964893158 1.39090636494898
5.5 0.0834409085430211 0.0484806635235785 2.90428967858614 1.39090636496796
5 0.110550392232791 0.042223715517187 2.40564278270097 1.22250279030947
5 0.110550393058577 0.0422237155179927 2.4056427639387 1.22250279033519


==> data/s_f_3_b_4.csv <==
1 0.00912848335582707 0.012679396182473 0.800555043018421 0.611562327787671
1 0.00912848335582706 0.0126793961823652 0.800555043018421 0.611562327784042
2.5 0.0294099708221496 0.0433539986379281 1.13636309376258 1.97914630125462
2.5 0.0294099704190078 0.0433539986376906 1.13636311135114 1.97914630126362
2 0.0517351264691105 0.0308442775807161 -0.549329203133014 1.40470643423443
2 0.0517351273509952 0.0308442775826161 -0.549329248058199 1.40470643434443
3.5 0.071137907232473 0.0165037844442449 -1.36567437604387 1.64552194070963
3.5 0.0711379073121835 0.0165037844450402 -1.36567439533236 1.64552194074987
3 0.0553170905759031 0.0641133502305426 1.69332598239354 2.97795567875578
3 0.0553170902198979 0.06411335023054 1.6933259955849 2.97795567883643
4.5 0.0208941822978685 0.161095755091023 6.38663015641875 7.13784934404331
4.5 0.0208941384865965 0.161095755104193 6.38663201505755 7.13784934474907
4 -0.0726853092274488 0.111171045309065 10.1418700830273 5.22729651307402
4 -0.0726853052461955 0.111171045308108 10.1418699027739 5.22729651311535
5 0.245552832179724 0.18956367411416 -6.54242421641914 8.48937202529313
5 0.245552835222676 0.189563674107538 -6.5424243641402 8.48937202511604


==> data/s_f_3_b_6.csv <==
1 0.0101086152707559 0.00780625665350583 0.437802452365876 0.555693956624172
1 0.0101086157339082 0.00780625665357948 0.437802420313562 0.555693956635378
2.5 0.00732874890205757 0.0320632727267474 1.33999056001448 1.94785152559728
2.5 0.00732873432020472 0.0320632727253291 1.33999137931075 1.94785152550958
2 0.0201036060067059 0.0148076902855062 0.943630682178845 0.885266279379684
2 0.0201036056656564 0.0148076902851289 0.943630702355484 0.885266279363927
3.5 0.0233600192916516 0.0715771463403787 2.67534114295134 4.06936220314903
3.5 0.0233600274846981 0.0715771463413156 2.67534071539298 4.06936220322521
3 -0.0314995054913364 0.044729007957049 4.48849486325576 2.53334433695259
3 -0.0314995055307567 0.0447290079579683 4.48849487344072 2.53334433704886
4.5 0.122860795899813 0.172357041768754 3.13021757841932 9.16841104495147
4.5 0.122860815433756 0.172357041766919 3.13021634300766 9.16841104453521
4 -0.0022324989978303 0.105615206202692 11.8938130319514 6.00761743064882
4 -0.00223249559954699 0.105615206221998 11.8938128437096 6.00761743246984
5.5 0.160734899024666 0.225777859804733 -1.58538530116373 11.2242186665289
5.5 0.16073499313367 0.225777859800962 -1.58539015307687 11.224218666229
5 0.0795183957309707 0.164530520568861 4.31458223754277 8.21396191923563
5 0.0795184052322408 0.16453052056696 4.31458171803216 8.21396191903344


==> data/s_f_3_b_8.csv <==
1 0.00528600894485225 0.00489664549573334 1.20328244331194 0.673018083054913
1 0.00528600895608265 0.00489664549565321 1.20328244102535 0.673018083052089
2.5 0.0574296286712604 0.020603106669933 -2.88161618663304 2.57854431308243
2.5 0.0574296284508646 0.020603106669637 -2.88161615267432 2.57854431306851
2 0.0201940965398771 0.0123286695960311 0.592863407982076 1.49354678213993
2 0.020194097910561 0.0123286695970295 0.592863221968486 1.49354678224992
3.55 -0.0274973930963291 0.0436986712713572 7.06583824759189 3.55318865622327
3.55 -0.027497389753107 0.043698671270923 7.0658379930753 3.55318865615178
3.5 -0.00463000991164404 0.0274592373331945 6.08378424398073 2.91196000566742
3.5 -0.0046300179711518 0.0274592373313072 6.08378497059236 2.9119600054751
3.65 0.0070571971646059 0.0458152813981394 6.18421716688213 3.90067123629195
3.65 0.00705719701887059 0.0458152814021322 6.18421723222734 3.90067123658178
3.6 0.0346309987455709 0.0492328668683295 2.94399703967237 4.27909855825864
3.6 0.0346310050325319 0.0492328668676937 2.94399648662907 4.27909855824704
3.75 0.237265367250303 0.189384551728465 -25.8989662385278 28.1254955032019
3.7 0.0635370633905378 0.0495252416441274 2.54036696758445 4.52267854452521
3.7 0.063537068516698 0.0495252416440772 2.54036641383009 4.52267854452791
3.85 0.320254721446891 0.259342201056133 -46.5459771615886 38.3511481314806
3.8 -0.0407383884376507 0.057879880827174 9.04386920704926 5.26194519831382
3.8 -0.040738384552899 0.0578798808270434 9.0438688495895 5.26194519839205
3.95 -0.337339279372026 0.215677635287062 58.2389623652993 32.580538381401
3.9 0.0203587867907772 0.0676484322565235 6.72258111533255 5.58960298889199
3.9 0.020358773873215 0.0676484322560302 6.72258206581546 5.58960298873023
3 -0.0595541104310588 0.0291411992821891 10.6335625068381 3.71926887781921
3 -0.0595541087950013 0.0291411992821573 10.6335622854843 3.71926887785317
4.5 0.0983350333669472 0.217483025046815 -2.68248349179411 23.0638897813987
4.5 0.0983350368682327 0.217483025049527 -2.68248417054282 23.0638897814838
4 -0.0167445664918712 0.0996759585306073 12.5353833449286 11.1637038431409
4 -0.0167446033593121 0.0996759585286475 12.5353871514322 11.1637038427529
5 -0.571108493923846 0.652237572495036 61.6880564994833 56.4328225872444


==> data/s_f_3_raw_all_betas.csv <==
3 1 0.0470262619250871 0.0038118361284227
4 1 0.0271845022252443 0.00514220016954168
6 1 0.0154573758987282 0.00347271488378261
8 1 0.0105419637196428 0.00208232180467342
10 1 0.00290422009446486 0.00178781593177087
12 1 0.00350560552916913 0.00221130599571911
3 2 0.0684917800455754 0.00744001415209732
4 2 0.0468896009188259 0.0138641354514551
6 2 0.0252327619929584 0.00795090597528297
8 2 0.0204909151489942 0.00588437073464064
10 2 -0.00328442287978572 0.00456609349538596
12 2 -0.000252833085654363 0.00558490741973264
3 2.5 0.060665169433472 0.0118927715178562
4 2.5 0.0502333968419497 0.0181808179314278
6 2.5 0.013317127583672 0.0151668309064923
8 2.5 0.0329517637943599 0.00919729558620582
10 2.5 0.00433679412154328 0.00815029089773679
12 2.5 0.0176676099194417 0.00995721192536479
3 3 0.105013440721647 0.0136177534303136
4 3 0.0938686192780263 0.024268999843664
6 3 -0.000684133036684662 0.0231585982871248
8 3 0.00141993263028227 0.0132826165578412
10 3 -0.0192828468002771 0.016254280462594
12 3 0.00430291266026314 0.0182467490840764
3 3.5 0.0891328090037771 0.0186489426153364
4 3.5 0.0596580570958112 0.00923916687057786
6 3.5 0.0777401463172939 0.0363531431660331
8 3.5 0.0320332374352024 0.0169212324104088
10 3.5 0.0242462676387192 0.0224035018921754
12 3.5 0.0887671676383511 0.0343697388332058
8 3.55 0.0176291920204646 0.0248784652519259
10 3.55 0.070756351457107 0.0284191710178292
12 3.55 0.211895118628642 0.0899424456075383
8 3.6 0.044208943979041 0.0285437257670499
10 3.6 0.00135969198328847 0.0281989744542229
12 3.6 -0.0180436751544302 0.0324993948340194
8 3.65 0.0403045677266029 0.0257718191404598
10 3.65 0.0619626639068998 0.0305881670721899
12 3.65 -0.0609926073820177 0.117573170586913
8 3.7 0.0711244017902291 0.0285649184790139
10 3.7 0.0480539656988747 0.032502570104944
12 3.7 0.0665359553335746 0.0433161604134718
8 3.75 0.0861746187832563 0.0743718422852039
10 3.75 0.00952044665946739 0.0985450051732752
12 3.75 0.0751334087177537 0.101133338244894
8 3.8 0.0108074298594243 0.0338410125335718
10 3.8 -0.0215837509162695 0.0398501257560421
12 3.8 0.00127600244567589 0.0485931478940994
8 3.85 0.111422592686716 0.101272204707096
10 3.85 -0.0799831019165062 0.107958966228633
12 3.85 0.125134939808953 0.117222499807545
8 3.9 0.0878518638050593 0.0390379340499006
10 3.9 0.114538970749401 0.0496249014900789
12 3.9 -0.0571809765260887 0.0547061004865556
8 3.95 -0.03139363325847 0.0834166230568692
10 3.95 0.117137228672183 0.115238775192057
12 3.95 -0.0423887789101563 0.150120793156633
3 4 0.132038016030703 0.0242334248072675
4 4 0.118777924289354 0.0432094836435398
6 4 0.184992872815076 0.0517832463531829
8 4 0.0710195591924633 0.0507380386013177
10 4 0.0398686521198158 0.060573110521967
12 4 -0.0352422074203183 0.0808464976020039
3 4.5 0.125268632657375 0.0220781820818854
4 4.5 0.141225272175778 0.0675720604860222
6 4.5 0.11722089539758 0.0860142212538224
8 4.5 -0.0109068780016718 0.109656600656045
10 4.5 0.133654812565468 0.150760986307841
3 5 0.159986577987766 0.0208175381027518
4 5 0.159081518259785 0.0740133175854056
6 5 0.0816284676611137 0.0852028973884118
8 5 -0.154410891798293 0.347003776213018
3 5.5 0.146162136507044 0.0236436876950293
6 5.5 0.117683220511002 0.110272770777516


==> data/s_f_3_raw_b_10.csv <==
1 0.00290422009446486 0.00178781593177087 56.9970946930991 0.0937145766440713
1 0.00290421946347166 0.00178781593230683 56.9970947089113 0.0937145766650134
2.5 0.00433679412154328 0.00815029089773679 49.2808287443878 0.364260480708542
2.5 0.00433679775863664 0.00815029089787343 49.2808286532152 0.36426048064238
2 -0.00328442287978572 0.00456609349538596 52.2307225161954 0.221631025270851
2 -0.0032844400760312 0.00456609349678814 52.2307230039298 0.221631025446748
3.55 0.070756351457107 0.0284191710178292 39.9356470709434 1.23061420048573
3.55 0.070756351217939 0.0284191710173217 39.9356470755788 1.23061420045875
3.5 0.0242462676387192 0.0224035018921754 42.0835716475013 1.03509898095613
3.5 0.024246276583101 0.0224035018912222 42.0835714099279 1.03509898101248
3.65 0.0619626639068998 0.0305881670721899 41.232941909659 1.33204746304467
3.65 0.0619626713199302 0.0305881670730443 41.2329417329462 1.33204746309926
3.6 0.00135969198328847 0.0281989744542229 43.0650351847882 1.27708106868134
3.6 0.00135973674666164 0.0281989744800651 43.0650339865441 1.27708107006728
3.75 0.00952044665946739 0.0985450051732752 53.7421828263615 24.4493183605406
3.7 0.0480539656988747 0.032502570104944 41.6262724057435 1.38577171006818
3.7 0.048053965261433 0.0325025701048024 41.626272423371 1.38577171008289
3.85 -0.0799831019165062 0.107958966228633 54.2780175706133 27.3819762547207
3.8 -0.0215837509162695 0.0398501257560421 41.916500980136 1.71952733208871
3.8 -0.0215837455608242 0.0398501257592219 41.9165008308608 1.71952733213505
3.95 0.117137228672183 0.115238775192057 17.7941663806796 30.1331840094205
3.9 0.114538970749401 0.0496249014900789 38.3865593075259 1.9868744199003
3.9 0.114538974727047 0.0496249014904216 38.3865592182828 1.98687441988706
3 -0.0192828468002771 0.016254280462594 46.5225546300932 0.798502321119314
3 -0.0192828468002771 0.0162542804627 46.5225546300932 0.798502321119708
4.5 0.133654812565468 0.150760986307841 37.3264008754777 8.46926579279334
4.5 0.133654801680135 0.150760986311069 37.3264011755429 8.46926579276192
4 0.0398686521198158 0.060573110521967 40.0007241607448 2.58311742690052
4 0.0398686471382415 0.0605731105231677 40.0007243423807 2.58311742693433


==> data/s_f_3_raw_b_12.csv <==
1 0.00350560552916913 0.00221130599571911 82.7184342436477 0.373561481687221
1 0.00350560560392077 0.00221130599678762 82.7184342360211 0.37356148180997
2.5 0.0176676099194417 0.00995721192536479 71.3112472957704 1.27005931369431
2.5 0.0176676122629025 0.00995721192524342 71.3112471151518 1.27005931370557
2 -0.000252833085654363 0.00558490741973264 76.1654381461853 0.937585955478767
2 -0.000252878437447192 0.00558490742720379 76.1654427114143 0.937585958231001
3.55 0.211895118628642 0.0899424456075383 26.6012271102075 30.5523998973743
3.5 0.0887671676383511 0.0343697388332058 54.0125934689528 3.67556811521463
3.5 0.088767166480997 0.0343697388331201 54.0125935487894 3.67556811515507
3.65 -0.0609926073820177 0.117573170586913 122.705577860733 41.3850599849961
3.6 -0.0180436751544302 0.0324993948340194 63.0865278766795 1.814489743515
3.6 -0.0180436739830803 0.0324993948348536 63.0865277586368 1.81448974351952
3.75 0.0751334087177537 0.101133338244894 50.7290549182045 42.2203723724626
3.7 0.0665359553335746 0.0433161604134718 56.4544043881738 2.5666641277599
3.7 0.0665359566400975 0.043316160413962 56.4544043314687 2.5666641278039
3.85 0.125134939808953 0.117222499807545 48.3577463888273 46.3806177334969
3.8 0.00127600244567589 0.0485931478940994 58.8144627581135 2.86048299395639
3.8 0.00127577601439486 0.0485931479537467 58.8144720490989 2.86048299899083
3.95 -0.0423887789101563 0.150120793156633 84.573586024401 60.6978465635834
3.9 -0.0571809765260887 0.0547061004865556 63.9872490636177 3.9387815578089
3.9 -0.0571809791778406 0.0547061004847194 63.9872491616866 3.93878155763617
3 0.00430291266026314 0.0182467490840764 68.6450784039829 2.42039556625824
3 0.00430290944070399 0.0182467490770135 68.6450786381769 2.4203955654692
4 -0.0352422074203183 0.0808464976020039 72.3952793295537 11.140894415436
4 -0.0352421868841292 0.0808464975992186 72.3952775119351 11.1408944153113


==> data/s_f_3_raw_b_3.csv <==
1 0.0470262619250871 0.0038118361284227 4.09502640122352 0.0108889188934362
1 0.0470262618573858 0.003811836128383 4.09502640136557 0.0108889188929286
2.5 0.060665169433472 0.0118927715178562 2.71050115955803 0.0366122660230816
2.5 0.0606651695157762 0.0118927715185502 2.71050115932622 0.0366122660251884
2 0.0684917800455754 0.00744001415209732 3.11710618759727 0.0218336609585558
2 0.0684917796074287 0.00744001415213548 3.11710618856974 0.0218336609590751
3.5 0.0891328090037771 0.0186489426153364 1.82998041367743 0.0607089475395647
3.5 0.0891328115056033 0.0186489426148051 1.82998040775734 0.0607089475383618
3 0.105013440721647 0.0136177534303136 2.17054448838352 0.0466567378930486
3 0.105013439932042 0.0136177534303926 2.17054449004739 0.0466567378923146
4.5 0.125268632657375 0.0220781820818854 1.1441104803585 0.0832872093814534
4.5 0.125268631410117 0.0220781820820806 1.14411048397187 0.0832872093823415
4 0.132038016030703 0.0242334248072675 1.4134339688874 0.0776307039558849
4 0.132038015576807 0.0242334248071444 1.41343396984069 0.0776307039552936
5.5 0.146162136507044 0.0236436876950293 0.799913538294529 0.086212530393714
5.5 0.146162137214727 0.0236436876948987 0.799913536425846 0.086212530394757
5 0.159986577987766 0.0208175381027518 0.97644077489404 0.0775644647343195
5 0.159986577487032 0.020817538102909 0.976440776056777 0.0775644647332091


==> data/s_f_3_raw_b_4.csv <==
1 0.0271845022252443 0.00514220016954168 8.04075861835721 0.0555851424492089
1 0.0271845027687483 0.00514220016958136 8.04075861415999 0.0555851424500573
2.5 0.0502333968419497 0.0181808179314278 5.81678195121557 0.179288869348443
2.5 0.050233394402134 0.0181808179324002 5.81678196863074 0.17928886935309
2 0.0468896009188259 0.0138641354514551 6.48940183573633 0.126891662946425
2 0.0468896014757773 0.0138641354516602 6.48940183302195 0.126891662945139
3.5 0.0596580570958112 0.00923916687057786 4.19449969226468 0.0645356629184207
3.5 0.0596580570086601 0.00923916687061058 4.19449969231168 0.0645356629194903
3 0.0938686192780263 0.024268999843664 4.96528190287987 0.250667427158592
3 0.0938686194298395 0.0242689998445462 4.9652819012822 0.250667427173946
4.5 0.141225272175778 0.0675720604860222 2.90924640283717 0.637330218956374
4.5 0.141225272175778 0.0675720604860222 2.90924640283717 0.637330218956374
4 0.118777924289354 0.0432094836435398 3.67079433554456 0.453235698909312
4 0.118777924644796 0.0432094836439866 3.67079433482272 0.453235698918365
5 0.159081518259785 0.0740133175854056 1.33688588987922 0.698229139318153
5 0.159081518333428 0.074013317586037 1.33688588736751 0.698229139322997


==> data/s_f_3_raw_b_6.csv <==
1 0.0154573758987282 0.00347271488378261 19.6354859432131 0.0711269197617001
1 0.0154573792690965 0.00347271488343535 19.635485900206 0.0711269197609562
2.5 0.013317127583672 0.0151668309064923 16.1008737952263 0.240321062479861
2.5 0.0133171339277008 0.0151668309050188 16.1008737298168 0.240321062444964
2 0.0252327619929584 0.00795090597528297 17.3106571924966 0.143391718428158
2 0.0252327632483122 0.00795090597492036 17.3106571776139 0.143391718408555
3.5 0.0777401463172939 0.0363531431660331 12.4538790835849 0.544021852602108
3.5 0.0777401448564582 0.0363531431644792 12.4538790973791 0.544021852600329
3 -0.000684133036684662 0.0231585982871248 15.2155543209944 0.364096678268785
3 -0.000684089666943596 0.0231585982204343 15.2155538586739 0.364096677727026
4.5 0.11722089539758 0.0860142212538224 10.2689339844398 1.08218425075925
4.5 0.117220896764447 0.0860142212555217 10.2689339656452 1.0821842507761
4 0.184992872815076 0.0517832463531829 11.175335577359 0.757293133970588
4 0.184992873240355 0.0517832463534722 11.1753355692791 0.757293133976383
5.5 0.117683220511002 0.110272770777516 5.7687064420218 1.50051157511445
5.5 0.117683219389633 0.110272770777892 5.76870646380141 1.50051157514247
5 0.0816284676611137 0.0852028973884118 8.76917880299882 1.20145623288197
5 0.0816284802751993 0.0852028973886657 8.76917869352946 1.20145623290703


==> data/s_f_3_raw_b_8.csv <==
1 0.0105419637196428 0.00208232180467342 36.1466956243748 0.165199339880417
1 0.0105419634095087 0.00208232180453361 36.1466956385797 0.165199339873372
2.5 0.0329517637943599 0.00919729558620582 29.9300146438891 0.625754094808033
2.5 0.0329517637813761 0.00919729558570383 29.9300146439173 0.625754094763715
2 0.0204909151489942 0.00588437073464064 32.2244921881168 0.3791311405791
2 0.0204909136252735 0.00588437073473754 32.2244922495401 0.379131140583675
3.55 0.0176291920204646 0.0248784652519259 26.0419693809677 0.691028579443289
3.55 0.0176291920204646 0.0248784652524592 26.0419693809677 0.691028579450857
3.5 0.0320332374352024 0.0169212324104088 25.6347538345117 0.491031354765048
3.5 0.0320332402879043 0.0169212324096935 25.6347538043184 0.491031354743632
3.65 0.0403045677266029 0.0257718191404598 25.651160950431 0.756990903077487
3.65 0.0403045713683742 0.0257718191400498 25.6511608846002 0.756990903071771
3.6 0.044208943979041 0.0285437257670499 25.3770699167849 0.93756931407812
3.6 0.0442089448184482 0.0285437257656131 25.3770699009418 0.937569314011409
3.75 0.0861746187832563 0.0743718422852039 19.2869808738872 12.6106273992644
3.7 0.0711244017902291 0.0285649184790139 24.712393841872 0.944709327480353
3.7 0.0711244022870006 0.0285649184792068 24.7123938357022 0.94470932748294
3.85 0.111422592686716 0.101272204707096 4.2557144833831 15.7819170597728
3.8 0.0108074298594243 0.0338410125335718 25.2052271032981 1.26580545919078
3.8 0.0108074501236572 0.0338410125368506 25.2052266822786 1.26580545926491
3.95 -0.03139363325847 0.0834166230568692 36.7278444806692 15.0236901434702
3.9 0.0878518638050593 0.0390379340499006 22.7986370178831 1.09028160197431
3.9 0.0878518619241203 0.0390379340494332 22.798637051242 1.09028160196865
3 0.00141993263028227 0.0132826165578412 29.0028462096998 0.924782769429482
3 0.00141993181510352 0.0132826165594344 29.002846240613 0.9247827697837
4.5 -0.0109068780016718 0.109656600656045 27.6862145800669 8.96597379582028
4.5 -0.0109068705315045 0.10965660066511 27.6862141873508 8.96597379605272
4 0.0710195591924633 0.0507380386013177 23.2876049141606 3.31019653511963
4 0.0710195634206228 0.050738038601939 23.2876047573391 3.31019653514532
5 -0.154410891798293 0.347003776213018 36.984480620095 25.02556219505


==> data/s_orth_all_betas.csv <==
3 1 0.257169683972641 8.30478107260803e-05
4 1 0.276655803779365 0.000116349756101669
6 1 0.292170150242741 8.7766533598188e-05
8 1 0.297821874234653 9.56431674932554e-05
10 1 0.300091822174675 5.13803827113713e-05
12 1 0.301563671245074 8.8980180857767e-05
3 2 0.308889179361682 0.00038460365271293
4 2 0.337882160074469 0.000698088853230822
6 2 0.363099599937811 0.000612167852744887
8 2 0.371568869633943 0.000745399589985952
10 2 0.375458802606261 0.000455139427588807
12 2 0.378891548914637 0.000649245724924803
3 2.5 0.341117227277683 0.00082013501876785
4 2.5 0.384379735791341 0.00136458423298532
6 2.5 0.410391619175676 0.00104764452620498
8 2.5 0.427802216012352 0.00150088798226581
10 2.5 0.43202009027139 0.00100083544728625
12 2.5 0.436009783991803 0.0012725827624983
3 3 0.378583780288873 0.000867103557802164
4 3 0.431779647840245 0.00293160550216591
6 3 0.488987546802265 0.00264274238327003
8 3 0.507772373615477 0.00296150405497555
10 3 0.518238744754896 0.00254595344864255
12 3 0.527168450380653 0.00336229633977758
3 3.5 0.421326408208019 0.0014802880094407
4 3.5 0.50585638062871 0.00205478849181294
6 3.5 0.600165480226252 0.00417748459653078
8 3.5 0.646865188813808 0.00389925315714334
10 3.5 0.663962402186068 0.00676135875121831
12 3.5 0.705293203224185 0.0109174279953463
8 3.55 0.672841498297485 0.00430869518024979
10 3.55 0.708329083174647 0.00830786901978508
12 3.55 0.773449144935437 0.044579637531013
8 3.6 0.687163993818137 0.00649857184879808
10 3.6 0.716584256367721 0.00713701831063338
12 3.6 0.76922880857003 0.00733648442418414
8 3.65 0.723573170283889 0.005799799657365
10 3.65 0.782124305337238 0.0111006747229989
12 3.65 0.707405762312933 0.0379358253171285
8 3.7 0.734658244128169 0.00784380981206042
10 3.7 0.789386716847867 0.00929308684615006
12 3.7 0.855541833581167 0.0123304140909207
8 3.75 0.779295189031504 0.0282330551303068
10 3.75 0.761500046736876 0.0465269571695086
12 3.75 0.807811976955811 0.0311356456807678
8 3.8 0.782718940921968 0.010625344875636
10 3.8 0.894324829595865 0.0101937466982193
12 3.8 0.921440889922636 0.0171061227020081
8 3.85 0.869826241857707 0.0591125401903406
10 3.85 0.83472174645517 0.0563361848177084
12 3.85 0.773278338628466 0.0917393110709816
8 3.9 0.850257832900148 0.013210195248166
10 3.9 1.00870527979932 0.0170365383331872
12 3.9 1.01779694438713 0.0231689195075493
8 3.95 0.890896768293593 0.0267661474512344
10 3.95 0.94159397156622 0.0670884050205107
12 3.95 1.08232845239571 0.10940268687654
3 4 0.476611054377412 0.00195680314069578
4 4 0.597447505445567 0.00640073886096356
6 4 0.774517849393136 0.00752813586987474
8 4 0.935216632918454 0.020932384855631
10 4 1.10360594739812 0.0312328887805119
12 4 1.24866295887775 0.0742885554879076
3 4.5 0.532772826298109 0.00234007978395258
4 4.5 0.724569353000509 0.00994897950646704
6 4.5 1.14641230121741 0.0171063272466272
8 4.5 1.64336722139252 0.076972803153974
10 4.5 2.3599651691192 0.119598885584862
3 5 0.582514852770598 0.00284267144908847
4 5 0.838668071095811 0.0101392870303314
6 5 1.65263041702157 0.0285314141071492
8 5 4.08631996638344 0.670927040993989
3 5.5 0.616026595069502 0.00323868844755885
6 5.5 1.98049847549214 0.0356367045518949


==> data/s_orth_b_10.csv <==
1 0.300091822174675 5.13803827113713e-05 -0.456917575611721 0.006639401026262
1 0.300091821779045 5.13803827664993e-05 -0.45691749845111 0.00663940103181283
2.5 0.43202009027139 0.00100083544728625 -0.462024956581614 0.098303960026279
2.5 0.432020090970565 0.00100083544682307 -0.462024908245736 0.0983039600043138
2 0.375458802606261 0.000455139427588807 -0.51528761233328 0.051895669510761
2 0.375458801488765 0.000455139427649867 -0.51528744952509 0.0518956695165221
3.55 0.708329083174647 0.00830786901978508 -0.958772985115092 0.797358756542392
3.55 0.708329075083802 0.00830786901658622 -0.95877181541784 0.797358756445265
3.5 0.663962402186068 0.00676135875121831 1.43863426227443 0.78908684204264
3.5 0.66396239290359 0.00676135875668611 1.43863526174345 0.789086842675348
3.65 0.782124305337238 0.0111006747229989 -1.61198189361743 0.93770596524697
3.65 0.782124306834693 0.0111006747241108 -1.61198197119998 0.937705965524651
3.6 0.716584256367721 0.00713701831063338 0.38876734574727 0.688031008287673
3.6 0.71658425678382 0.00713701831075698 0.388767298960705 0.688031008364296
3.75 0.761500046736876 0.0465269571695086 8.63226657871598 5.17062118959757
3.7 0.789386716847867 0.00929308684615006 -1.64171211012059 0.874759382695459
3.7 0.789386709789276 0.00929308684627828 -1.6417112328794 0.874759382855061
3.85 0.83472174645517 0.0563361848177084 3.36368269678835 3.94095824032994
3.8 0.894324829595865 0.0101937466982193 -6.29635948761569 0.912960056021383
3.8 0.8943248295553 0.0101937466988018 -6.29635948848605 0.912960056064191
3.95 0.94159397156622 0.0670884050205107 1.0528852720033 3.88806104586197
3.9 1.00870527979932 0.0170365383331872 -6.15688751424168 1.43460610586261
3.9 1.00870527996625 0.0170365383342921 -6.15688753474111 1.43460610592053
3 0.518238744754896 0.00254595344864255 -0.740832143078811 0.294124711962989
3 0.518238744754896 0.00254595344753124 -0.740832143078811 0.294124711940064
4.5 2.3599651691192 0.119598885584862 -63.1864844017644 9.84622914417343
4.5 2.35996516300595 0.119598885575017 -63.1864841481455 9.84622914365453
4 1.10360594739812 0.0312328887805119 -9.06682820282297 2.61670104120054
4 1.10360592530517 0.0312328887785411 -9.06682718780398 2.6167010412185


==> data/s_orth_b_12.csv <==
1 0.301563671245074 8.8980180857767e-05 -0.567046534905634 0.0113671294828378
1 0.301563671330592 8.89801807805211e-05 -0.567046549286708 0.0113671294723416
2.5 0.436009783991803 0.0012725827624983 -0.483781738917591 0.17613470554327
2.5 0.436009785634404 0.0012725827619988 -0.48378183425857 0.176134705502262
2 0.378891548914637 0.000649245724924803 -0.742057093734762 0.0775619263140802
2 0.378891548914637 0.000649245724935714 -0.742057093734762 0.0775619263191953
3.55 0.773449144935437 0.044579637531013 0.156946654878804 2.4659798361891
3.5 0.705293203224185 0.0109174279953463 -0.516113964120844 0.965485126283701
3.5 0.705293203224185 0.0109174279953463 -0.516113964120845 0.965485126283703
3.65 0.707405762312933 0.0379358253171285 5.59860095706624 3.47866610446405
3.6 0.76922880857003 0.00733648442418414 -1.13675314121004 0.719843316903852
3.6 0.769228811901168 0.00733648442645118 -1.13675312455742 0.719843317040418
3.75 0.807811976955811 0.0311356456807678 2.0445363662283 3.05493964429495
3.7 0.855541833581167 0.0123304140909207 -3.68426422191995 1.22058933116669
3.7 0.85554184010765 0.0123304140949488 -3.68426405398775 1.22058933170222
3.85 0.773278338628466 0.0917393110709816 4.90555562402356 5.02900479232173
3.8 0.921440889922636 0.0171061227020081 -2.56616474491545 1.67214539630113
3.8 0.9214422214143 0.0171061227563947 -2.56626357244236 1.67214542590727
3.95 1.08232845239571 0.10940268687654 -7.34583280872835 6.11845187082381
3.9 1.01779694438713 0.0231689195075493 -3.08266682233317 2.21142628793284
3.9 1.01779696186921 0.0231689195072248 -3.08266768958738 2.21142628781565
3 0.527168450380653 0.00336229633977758 -0.449895170625799 0.396080780113727
3 0.527168449780527 0.00336229633746478 -0.449895148976473 0.396080780034849
4 1.24866295887775 0.0742885554879076 -15.5680506910338 5.2151824109101
4 1.24866299873744 0.0742885555045247 -15.5680531783366 5.21518241239435


==> data/s_orth_b_3.csv <==
1 0.257169683972641 8.30478107260803e-05 -0.00833957909029109 0.00994641449536693
1 0.257169687409886 8.30478102356774e-05 -0.00834030314577549 0.00994641419044671
2.5 0.341117227277683 0.00082013501876785 -0.161669139851989 0.100730073083607
2.5 0.341117226728979 0.000820135019522358 -0.161669139176672 0.100730073110068
2 0.308889179361682 0.00038460365271293 -0.082496526983985 0.041434757782613
2 0.308889179361682 0.00038460365271293 -0.082496526983985 0.041434757782613
3.5 0.421326408208019 0.0014802880094407 -0.389619615138766 0.219126559584363
3.5 0.421326408208019 0.0014802880091937 -0.389619615138767 0.219126559462083
3 0.378583780288873 0.000867103557802164 -0.44393292233002 0.116423090537381
3 0.378583780288873 0.000867103557802164 -0.44393292233002 0.116423090537381
4.5 0.532772826298109 0.00234007978395258 -0.305725985502624 0.310417441441178
4.5 0.532772820163619 0.00234007978903652 -0.305724763100915 0.310417442611059
4 0.476611054377412 0.00195680314069578 -0.769374635542094 0.26653817659727
4 0.476611054377412 0.00195680314069958 -0.769374635542094 0.266538176606114
5.5 0.616026595069502 0.00323868844755885 -0.0822128057419479 0.379879324740786
5.5 0.616026595069502 0.00323868844755884 -0.0822128057419477 0.379879324740784
5 0.582514852770598 0.00284267144908847 -0.987644797715102 0.323336563015207
5 0.582514852770598 0.00284267144908847 -0.987644797715102 0.323336563015205


==> data/s_orth_b_4.csv <==
1 0.276655803779365 0.000116349756101669 -0.0136009682536194 0.0156355694345884
1 0.276655803779403 0.000116349758815556 -0.0136009682519933 0.0156355699560336
2.5 0.384379735791341 0.00136458423298532 -0.55040761885825 0.1629404371143
2.5 0.384379735791341 0.00136458423298532 -0.55040761885825 0.1629404371143
2 0.337882160074469 0.000698088853230822 -0.0610561008943067 0.0915414193363316
2 0.337882160074469 0.000698088853230822 -0.0610561008943067 0.0915414193363315
3.5 0.50585638062871 0.00205478849181294 -0.73920385957846 0.28843557465268
3.5 0.505856378868343 0.00205478848987001 -0.739203496100812 0.288435574356629
3 0.431779647840245 0.00293160550216591 -0.339052350753321 0.32286243216351
3 0.431779650085272 0.00293160550368104 -0.339052349217302 0.322862431966225
4.5 0.724569353000509 0.00994897950646704 -1.76068393904663 1.311313907661
4.5 0.724569353000509 0.00994897950646472 -1.76068393904663 1.31131390766124
4 0.597447505445567 0.00640073886096356 -1.20958383603401 0.65977903679954
4 0.597447505445567 0.00640073886096798 -1.209583836034 0.659779036799787
5 0.838668071095811 0.0101392870303314 -3.71424123003284 1.29198444610205
5 0.838668071095811 0.010139287030914 -3.71424123003284 1.29198444606949


==> data/s_orth_b_6.csv <==
1 0.292170150242741 8.7766533598188e-05 -0.143645587161126 0.0135448929379486
1 0.292170150207767 8.77665337042718e-05 -0.143645587750621 0.013544892973364
2.5 0.410391619175676 0.00104764452620498 -0.0260049820495602 0.156810001404642
2.5 0.410391620913964 0.00104764451836686 -0.0260054644495132 0.156809999681948
2 0.363099599937811 0.000612167852744887 -0.261769965981823 0.064964683707597
2 0.363099599937811 0.000612167852744887 -0.261769965981823 0.0649646837075971
3.5 0.600165480226252 0.00417748459653078 -2.22489118111193 0.539849659127014
3.5 0.600165421934399 0.00417748459039923 -2.22489370061616 0.539849659061417
3 0.488987546802265 0.00264274238327003 -0.44857710564341 0.36189609143493
3 0.488987546892289 0.00264274238258497 -0.448577101096184 0.361896091283334
4.5 1.14641230121741 0.0171063272466272 -4.22772479168381 2.23983379444291
4.5 1.14641229137158 0.0171063272469286 -4.22772219201501 2.23983379442953
4 0.774517849393136 0.00752813586987474 0.0914325054471852 0.998483073216967
4 0.774517849393136 0.00752813586998363 0.0914325054471841 0.998483073250435
5.5 1.98049847549214 0.0356367045518949 -11.3265682013675 3.66429040744193
5.5 1.9804984827211 0.0356367045529273 -11.3265690184677 3.66429040775623
5 1.65263041702157 0.0285314141071492 -13.3353030716125 2.71315830005826
5 1.65263041672168 0.0285314141036751 -13.3353030505362 2.71315830004973


==> data/s_orth_b_8.csv <==
1 0.297821874234653 9.56431674932554e-05 -0.336309284750686 0.0117349149824934
1 0.297821873807556 9.56431674894563e-05 -0.336309221653933 0.0117349149690561
2.5 0.427802216012352 0.00150088798226581 -0.490628780254569 0.16858952826248
2.5 0.427802215324507 0.00150088798277644 -0.490628670810924 0.168589528398125
2 0.371568869633943 0.000745399589985952 -0.401266897953281 0.0915614036910959
2 0.371568869633943 0.000745399589734688 -0.401266897953281 0.0915614036886557
3.55 0.672841498297485 0.00430869518024979 -1.99520102966765 0.492137032180661
3.55 0.672841499142042 0.00430869518224006 -1.99520121923679 0.492137032499506
3.5 0.646865188813808 0.00389925315714334 -1.31403570727924 0.397358293658753
3.5 0.646865188649615 0.00389925315594231 -1.31403567532885 0.39735829382087
3.65 0.723573170283889 0.005799799657365 -2.64154913574027 0.572905420989921
3.65 0.72357316907514 0.00579979965719311 -2.64154907740611 0.572905420959655
3.6 0.687163993818137 0.00649857184879808 -0.962854321313257 0.590611031963417
3.6 0.687164001287078 0.00649857184912317 -0.962855082513971 0.590611032083447
3.75 0.779295189031504 0.0282330551303068 -1.59013602690545 2.44741742441912
3.7 0.734658244128169 0.00784380981206042 -1.67587522582716 0.841930227717799
3.7 0.734658245140109 0.00784380981370216 -1.67587530325828 0.841930227999406
3.85 0.869826241857707 0.0591125401903406 5.11894699545128 2.68613856251509
3.8 0.782718940921968 0.010625344875636 0.117310832511824 1.17185777744608
3.8 0.782718898985482 0.0106253448516529 0.117316507977092 1.17185777609774
3.95 0.890896768293593 0.0267661474512344 -3.13378620162414 2.1184325029853
3.9 0.850257832900148 0.013210195248166 -1.55513715726643 1.25550807278141
3.9 0.850257836837061 0.0132101952558854 -1.55513759435016 1.2555080725183
3 0.507772373615477 0.00296150405497555 -0.70292400710923 0.317570798857485
3 0.507772373645498 0.00296150405426886 -0.702924010723232 0.317570798850599
4.5 1.64336722139252 0.076972803153974 -19.651656907571 6.76803107445766
4.5 1.64336722272739 0.0769728031613596 -19.6516569665815 6.7680310746923
4 0.935216632918454 0.020932384855631 -0.192742696799394 2.31176797754373
4 0.935216624103062 0.0209323849049645 -0.192742155891996 2.31176798450761
5 4.08631996638344 0.670927040993989 -147.246075218259 51.9198842434744


==> data/s_par_all_betas.csv <==
3 1 0.294288933367583 0.000318956404486651
4 1 0.295972058357554 0.000936161718368192
6 1 0.300395763186051 0.000404131319888078
8 1 0.301566526312779 0.000375068477395056
10 1 0.303011243402452 0.000174324055685984
12 1 0.30348708438828 0.000347855732591622
3 2 0.34887203639036 0.00178139226555867
4 2 0.349072645452653 0.00653128010352864
6 2 0.372354933761695 0.00296100646458923
8 2 0.378853344401184 0.00245138432030712
10 2 0.377668981137911 0.00128454672317294
12 2 0.378868841314316 0.00257541338290896
3 2.5 0.384699379398466 0.00431637322970721
4 2.5 0.391227363350505 0.0133017601555909
6 2.5 0.420642182762432 0.00553588865236766
8 2.5 0.437228934571073 0.00717159539353959
10 2.5 0.441257098426861 0.00367684283861905
12 2.5 0.438754737671997 0.00506331911883338
3 3 0.425425557733068 0.00498098205994539
4 3 0.525378186253933 0.02422695773422
6 3 0.488692634874852 0.0125637681173896
8 3 0.513915789413512 0.00942770068540791
10 3 0.528169749825746 0.00774857581466997
12 3 0.535757889668725 0.0126950612917734
3 3.5 0.454611540270817 0.00725782704717828
4 3.5 0.535724078160136 0.0073640535584457
6 3.5 0.556195503810578 0.021164311878133
8 3.5 0.631026859714199 0.0106278781071364
10 3.5 0.644238142299915 0.0162517928662709
12 3.5 0.692087413535666 0.0376204132389345
8 3.55 0.669280827775723 0.0149978639362499
10 3.55 0.707628704771402 0.0201350760122133
8 3.6 0.703641453239222 0.0190214617377563
10 3.6 0.708640010318482 0.0168084571538444
12 3.6 0.784269769800665 0.0297649757598506
8 3.65 0.74774286379905 0.0163349335203737
10 3.65 0.780116730626627 0.0265239456005404
8 3.7 0.708297002306165 0.0220113415240694
10 3.7 0.764219383597502 0.0245687494415707
12 3.7 0.822282117344731 0.0296769733594146
8 3.8 0.784240368998821 0.0285671347370886
10 3.8 0.884742029393614 0.0330974626831602
12 3.8 0.856622037348208 0.0422277184334556
8 3.9 0.909174454040496 0.0313793142970197
10 3.9 1.05791371795887 0.0498040108387788
12 3.9 1.03660748697576 0.0613633255771938
3 4 0.546396697788811 0.0112876540299142
4 4 0.669879253370084 0.0543518041446247
6 4 0.799106947636603 0.0400921347938183
8 4 0.930765721244807 0.0634399696218784
10 4 1.13567217976576 0.0689728281997846
12 4 1.25519960382445 0.124699876865058
3 4.5 0.603345893980935 0.0125839225599987
4 4.5 0.775872947767628 0.0942352818393843
6 4.5 1.22690752492612 0.0784975075429036
8 4.5 1.4232608043694 0.183686985520481
10 4.5 1.82955925887601 0.232947482743493
3 5 0.658171693064513 0.0160506518912581
4 5 0.942635582877849 0.0928803454798251
6 5 1.75734058752205 0.104795091784528
3 5.5 0.730421218891065 0.0156615148238274
6 5.5 1.88029901764223 0.143445444391194


==> data/s_par_b_10.csv <==
1 0.303011243402452 0.000174324055685984 -0.210947442154334 0.031747328661681
1 0.303011244364129 0.000174324056304419 -0.210947621550164 0.0317473287971562
2.5 0.441257098426861 0.00367684283861905 -1.29877105672031 0.641908444664868
2.5 0.441257101672504 0.00367684284137682 -1.29877197658264 0.641908445034006
2 0.377668981137911 0.00128454672317294 -0.090443796493681 0.23305177862574
2 0.377668979956435 0.00128454671338001 -0.0904433979232639 0.233051776637047
3.55 0.707628704771402 0.0201350760122133 0.498024157642166 3.35685371966738
3.55 0.707628624329497 0.0201350759761258 0.498038803240199 3.3568537139431
3.5 0.644238142299915 0.0162517928662709 4.82064672842187 3.28526024575469
3.5 0.644238119742476 0.0162517928647534 4.82065055683187 3.28526024540186
3.65 0.780116730626627 0.0265239456005404 1.07110717877241 4.99798429807536
3.65 0.780116739807664 0.0265239456141232 1.07110530304535 4.99798430346457
3.6 0.708640010318482 0.0168084571538444 2.42617675145814 3.30544403397329
3.6 0.70864001557495 0.0168084571530827 2.42617702034021 3.30544403542386
3.7 0.764219383597502 0.0245687494415707 7.111843193067 5.4952886097606
3.7 0.76421937088454 0.0245687494327222 7.11184537584317 5.49528860638305
3.8 0.884742029393614 0.0330974626831602 2.23890865504171 6.21800078673773
3.8 0.884742030754999 0.0330974626841787 2.23890808824165 6.21800078728968
3.9 1.05791371795887 0.0498040108387788 -8.66542002248958 8.88003114834357
3.9 1.05791372271662 0.0498040108636853 -8.6654217792614 8.88003115089422
3 0.528169749825746 0.00774857581466997 -1.58951066539843 1.40551765556826
3 0.528169742871746 0.00774857582556818 -1.58951037859932 1.40551765700818
4.5 1.82955925887601 0.232947482743493 103.083232033129 38.2637353711692
4.5 1.82955922837326 0.2329474827456 103.083238494753 38.2637353686214
4 1.13567217976576 0.0689728281997846 -6.06747561719372 13.854622096632
4 1.13567220603885 0.0689728282409761 -6.06748271779029 13.8546221017736


==> data/s_par_b_12.csv <==
1 0.30348708438828 0.000347855732591622 -0.292915430498214 0.100535940273639
1 0.303487081083458 0.000347855731741796 -0.292914460058163 0.100535940006041
2.5 0.438754737671997 0.00506331911883338 -0.558375951700134 1.37465478455337
2.5 0.438754783246305 0.005063319143095 -0.558388194562404 1.37465479283484
2 0.378868841314316 0.00257541338290896 0.467143192340308 0.788130639265104
2 0.378868857598032 0.00257541339406718 0.467138014355215 0.788130641728273
3.5 0.692087413535666 0.0376204132389345 4.84931035611648 11.5757597977475
3.5 0.692087418895699 0.0376204132513388 4.84931192597908 11.5757597988203
3.6 0.784269769800665 0.0297649757598506 -2.96345034346744 6.24025415887413
3.6 0.784269657552806 0.0297649758616792 -2.96342716962465 6.24025418283758
3.7 0.822282117344731 0.0296769733594146 9.19270425883139 7.02457421633633
3.7 0.822282129106912 0.029676973364424 9.19270131880349 7.02457421791612
3.8 0.856622037348208 0.0422277184334556 14.7920205858804 8.55157731587491
3.8 0.856622019489036 0.0422277184020211 14.7920194396043 8.55157730525816
3.9 1.03660748697576 0.0613633255771938 -4.16121716018938 12.1374732102379
3.9 1.03660763476541 0.0613633254443857 -4.16124714357124 12.1374731726341
3 0.535757889668725 0.0126950612917734 -2.1455272355963 3.61592193345453
3 0.535757891415918 0.0126950612842321 -2.14552771614116 3.61592192764389
4 1.25519960382445 0.124699876865058 -1.8252784239066 30.7785662574181
4 1.25519933728225 0.124699877421313 -1.82519266883365 30.7785665290879


==> data/s_par_b_3.csv <==
1 0.294288933367583 0.000318956404486651 -0.101049796468172 0.0163828992986247
1 0.294288937418244 0.000318956403656486 -0.101049933155805 0.016382899263864
2.5 0.384699379398466 0.00431637322970721 -0.0804095998323606 0.206125150575992
2.5 0.384699472525562 0.00431637324010957 -0.0804140921680807 0.206125151384448
2 0.34887203639036 0.00178139226555867 -0.055510799703184 0.0896804840760502
2 0.348872035220256 0.00178139226167804 -0.0555107395590969 0.0896804834861721
3.5 0.454611540270817 0.00725782704717828 1.12348081229139 0.391941809651779
3.5 0.454611532845572 0.00725782704265396 1.12348122324385 0.391941809504275
3 0.425425557733068 0.00498098205994539 0.0209574255267706 0.270503049237605
3 0.42542556095867 0.0049809823270316 0.0209572448188039 0.270503065202683
4.5 0.603345893980935 0.0125839225599987 0.0591974353769373 0.655910474502355
4.5 0.603346128415951 0.0125839223377078 0.0591850166045521 0.655910464210328
4 0.546396697788811 0.0112876540299142 -0.467325892305293 0.584452996844023
4 0.546396715514038 0.0112876540442845 -0.467326859179823 0.584452998014071
5.5 0.730421218891065 0.0156615148238274 -0.961772221949701 0.833839919870734
5.5 0.730421229003141 0.0156615148043769 -0.961772797825397 0.833839918651015
5 0.658171693064513 0.0160506518912581 0.485283829655112 0.877951572914297
5 0.658171632862885 0.0160506518805702 0.485287184371713 0.877951572382472


==> data/s_par_b_4.csv <==
1 0.295972058357554 0.000936161718368192 -0.0203814086623868 0.0849475191442534
1 0.29597206036304 0.000936161753531942 -0.0203813890837997 0.0849475227100099
2.5 0.391227363350505 0.0133017601555909 1.45141912494028 1.20869664661594
2.5 0.391227362297798 0.0133017601708096 1.4514191639492 1.20869664787616
2 0.349072645452653 0.00653128010352864 0.8783597230626 0.587427664872968
2 0.349072646019655 0.00653128012296297 0.878359708182239 0.587427666757182
3.5 0.535724078160136 0.0073640535584457 -0.177762399704877 0.435393212474234
3.5 0.535724156578224 0.00736405356016233 -0.177767278891471 0.435393212099183
3 0.525378186253933 0.02422695773422 -6.06231529962638 2.10642276706604
3 0.525378172470942 0.0242269577578362 -6.0623145758554 2.10642276952684
4.5 0.775872947767628 0.0942352818393843 -0.884580627010711 8.3895810371261
4.5 0.775872939089521 0.0942352809629724 -0.884579758452579 8.38958096563867
4 0.669879253370084 0.0543518041446247 -3.37675934131819 4.89163466523087
4 0.669879259749882 0.0543518040634646 -3.37675987823963 4.89163465770804
5 0.942635582877849 0.0928803454798251 -4.63217587222431 8.47726306248764
5 0.942635547963525 0.092880345435329 -4.63217283269881 8.47726305937733


==> data/s_par_b_6.csv <==
1 0.300395763186051 0.000404131319888078 -0.132074033521195 0.0476085805339443
1 0.300395764702536 0.000404131316785514 -0.132074216228346 0.0476085802736972
2.5 0.420642182762432 0.00553588865236766 -0.327320953415552 0.611511544619406
2.5 0.420642206544203 0.00553588862899752 -0.327323617868413 0.611511542003592
2 0.372354933761695 0.00296100646458923 -0.22760053429856 0.298695100495614
2 0.372354933761695 0.00296100650745042 -0.227600534298561 0.298695106187129
3.5 0.556195503810578 0.021164311878133 6.41615889424687 2.45932294169679
3.5 0.556195500635579 0.0211643118750256 6.41615930234804 2.45932294102552
3 0.488692634874852 0.0125637681173896 0.928772779892009 1.42603704741706
3 0.488692744183695 0.0125637681231744 0.928760768035889 1.42603704904557
4.5 1.22690752492612 0.0784975075429036 -7.35531163041336 8.62270315943507
4.5 1.22690768256533 0.078497507433632 -7.35533178759766 8.62270314639054
4 0.799106947636603 0.0400921347938183 -1.42875613896765 4.3376009745695
4 0.799107067072107 0.0400921347183112 -1.42876935491123 4.33760096305466
5.5 1.88029901764223 0.143445444391194 14.9918675951454 16.0645534817205
5.5 1.88029906266512 0.143445444570587 14.9918627631505 16.0645535221507
5 1.75734058752205 0.104795091784528 -9.75585832185632 11.8812294833989
5 1.75734057540781 0.104795091761319 -9.75585647085686 11.8812294826183


==> data/s_par_b_8.csv <==
1 0.301566526312779 0.000375068477395056 -0.10576848790325 0.0712650483788826
1 0.301566530561748 0.000375068482526022 -0.105769334086567 0.0712650495935795
2.5 0.437228934571073 0.00717159539353959 -1.08641327105109 1.28338330483459
2.5 0.437228932059548 0.00717159540272987 -1.08641294990335 1.28338330661018
2 0.378853344401184 0.00245138432030712 -0.813705747338976 0.492647226171284
2 0.378853349089469 0.00245138432617974 -0.813706158232831 0.492647227404258
3.55 0.669280827775723 0.0149978639362499 1.18590399260304 2.16930213266638
3.55 0.669280820228176 0.0149978639693039 1.18590515046717 2.1693021389723
3.5 0.631026859714199 0.0106278781071364 3.22981831380833 1.53007952270756
3.5 0.631026858144176 0.0106278781086021 3.22981857192163 1.53007952249403
3.65 0.74774286379905 0.0163349335203737 -3.13748623377067 2.46368676673592
3.65 0.747742874886592 0.0163349334897698 -3.13748768763354 2.46368676189387
3.6 0.703641453239222 0.0190214617377563 -2.10538152401551 2.86027799348062
3.6 0.703641452881729 0.0190214617680191 -2.10538244643314 2.86027800040866
3.7 0.708297002306165 0.0220113415240694 5.4261274472806 3.60107223573442
3.7 0.708296991952493 0.0220113415322669 5.42612949595888 3.60107223669333
3.8 0.784240368998821 0.0285671347370886 0.526047476213615 4.53533627780064
3.8 0.784240354540712 0.0285671348595004 0.526050183109831 4.53533630644539
3.9 0.909174454040496 0.0313793142970197 -9.61312272753821 4.94544808543118
3.9 0.909174444094822 0.0313793142997765 -9.61312122732505 4.94544808469314
3 0.513915789413512 0.00942770068540791 -0.449955866295128 1.79995884481632
3 0.513915461807954 0.00942770050951626 -0.44988840489508 1.79995880980908
4.5 1.4232608043694 0.183686985520481 58.3106625213462 41.0603888022714
4.5 1.42326081683267 0.183686985488011 58.310658571655 41.0603887975797
4 0.930765721244807 0.0634399696218784 1.80198116062327 12.131668762956
4 0.930765526453363 0.0634399695761312 1.80201928425713 12.131668754591

